Concavity analysis of the tangent method

The tangent method has recently been devised by Colomo and Sportiello (arXiv:1605.01388 [math-ph]) as an efficient way to determine the shape of arctic curves. Largely conjectural, it has been tested successfully in a variety of models. However no proof and no general geometric insight have been given so far, either to show its validity or to allow for an understanding of why the method actually works. In this paper, we propose a universal framework which accounts for the tangency part of the tangent method, whenever a formulation in terms of directed lattice paths is available. Our analysis shows that the key factor responsible for the tangency property is the concavity of the entropy (also called the Lagrangean function) of long random lattice paths. We extend the proof of the tangency to $q$-deformed paths.

==> example_shrodobs_N640_q.txt <==
0.000000000000000000e+00 -1.000000000000000000e+00
1.000000000000000000e+00 -2.000000000000000000e+00
2.000000000000000000e+00 -1.000000000000000000e+00
3.000000000000000000e+00 -2.000000000000000000e+00
4.000000000000000000e+00 -3.000000000000000000e+00
5.000000000000000000e+00 -2.000000000000000000e+00
6.000000000000000000e+00 -1.000000000000000000e+00
7.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000000e+00 -1.000000000000000000e+00
9.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+00
1.100000000000000000e+01 2.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+00
1.300000000000000000e+01 2.000000000000000000e+00
1.400000000000000000e+01 3.000000000000000000e+00
1.500000000000000000e+01 4.000000000000000000e+00
1.600000000000000000e+01 4.000000000000000000e+00
1.700000000000000000e+01 4.000000000000000000e+00
1.800000000000000000e+01 5.000000000000000000e+00
1.900000000000000000e+01 6.000000000000000000e+00
2.000000000000000000e+01 6.000000000000000000e+00
2.100000000000000000e+01 6.000000000000000000e+00
2.200000000000000000e+01 6.000000000000000000e+00
2.300000000000000000e+01 6.000000000000000000e+00
2.400000000000000000e+01 7.000000000000000000e+00
2.500000000000000000e+01 6.000000000000000000e+00
2.600000000000000000e+01 7.000000000000000000e+00
2.700000000000000000e+01 7.000000000000000000e+00
2.800000000000000000e+01 7.000000000000000000e+00
2.900000000000000000e+01 8.000000000000000000e+00
3.000000000000000000e+01 9.000000000000000000e+00
3.100000000000000000e+01 1.000000000000000000e+01
3.200000000000000000e+01 1.000000000000000000e+01
3.300000000000000000e+01 1.000000000000000000e+01
3.400000000000000000e+01 1.100000000000000000e+01
3.500000000000000000e+01 1.200000000000000000e+01
3.600000000000000000e+01 1.300000000000000000e+01
3.700000000000000000e+01 1.300000000000000000e+01
3.800000000000000000e+01 1.300000000000000000e+01
3.900000000000000000e+01 1.300000000000000000e+01
4.000000000000000000e+01 1.300000000000000000e+01
4.100000000000000000e+01 1.400000000000000000e+01
4.200000000000000000e+01 1.500000000000000000e+01
4.300000000000000000e+01 1.400000000000000000e+01
4.400000000000000000e+01 1.300000000000000000e+01
4.500000000000000000e+01 1.400000000000000000e+01
4.600000000000000000e+01 1.400000000000000000e+01
4.700000000000000000e+01 1.400000000000000000e+01
4.800000000000000000e+01 1.300000000000000000e+01
4.900000000000000000e+01 1.400000000000000000e+01
5.000000000000000000e+01 1.300000000000000000e+01
5.100000000000000000e+01 1.400000000000000000e+01
5.200000000000000000e+01 1.500000000000000000e+01
5.300000000000000000e+01 1.600000000000000000e+01
5.400000000000000000e+01 1.500000000000000000e+01
5.500000000000000000e+01 1.600000000000000000e+01
5.600000000000000000e+01 1.500000000000000000e+01
5.700000000000000000e+01 1.600000000000000000e+01
5.800000000000000000e+01 1.700000000000000000e+01
5.900000000000000000e+01 1.700000000000000000e+01
6.000000000000000000e+01 1.700000000000000000e+01
6.100000000000000000e+01 1.800000000000000000e+01
6.200000000000000000e+01 1.800000000000000000e+01
6.300000000000000000e+01 1.800000000000000000e+01
6.400000000000000000e+01 1.700000000000000000e+01
6.500000000000000000e+01 1.600000000000000000e+01
6.600000000000000000e+01 1.700000000000000000e+01
6.700000000000000000e+01 1.800000000000000000e+01
6.800000000000000000e+01 1.900000000000000000e+01
6.900000000000000000e+01 2.000000000000000000e+01
7.000000000000000000e+01 2.000000000000000000e+01
7.100000000000000000e+01 2.000000000000000000e+01
7.200000000000000000e+01 2.100000000000000000e+01
7.300000000000000000e+01 2.200000000000000000e+01
7.400000000000000000e+01 2.300000000000000000e+01
7.500000000000000000e+01 2.200000000000000000e+01
7.600000000000000000e+01 2.100000000000000000e+01
7.700000000000000000e+01 2.200000000000000000e+01
7.800000000000000000e+01 2.300000000000000000e+01
7.900000000000000000e+01 2.400000000000000000e+01
8.000000000000000000e+01 2.500000000000000000e+01
8.100000000000000000e+01 2.600000000000000000e+01
8.200000000000000000e+01 2.700000000000000000e+01
8.300000000000000000e+01 2.800000000000000000e+01
8.400000000000000000e+01 2.800000000000000000e+01
8.500000000000000000e+01 2.800000000000000000e+01
8.600000000000000000e+01 2.900000000000000000e+01
8.700000000000000000e+01 3.000000000000000000e+01
8.800000000000000000e+01 3.000000000000000000e+01
8.900000000000000000e+01 3.000000000000000000e+01
9.000000000000000000e+01 3.100000000000000000e+01
9.100000000000000000e+01 3.100000000000000000e+01
9.200000000000000000e+01 3.100000000000000000e+01
9.300000000000000000e+01 3.000000000000000000e+01
9.400000000000000000e+01 3.100000000000000000e+01
9.500000000000000000e+01 3.200000000000000000e+01
9.600000000000000000e+01 3.300000000000000000e+01
9.700000000000000000e+01 3.400000000000000000e+01
9.800000000000000000e+01 3.500000000000000000e+01
9.900000000000000000e+01 3.600000000000000000e+01
1.000000000000000000e+02 3.500000000000000000e+01
1.010000000000000000e+02 3.600000000000000000e+01
1.020000000000000000e+02 3.700000000000000000e+01
1.030000000000000000e+02 3.600000000000000000e+01
1.040000000000000000e+02 3.500000000000000000e+01
1.050000000000000000e+02 3.600000000000000000e+01
1.060000000000000000e+02 3.700000000000000000e+01
1.070000000000000000e+02 3.800000000000000000e+01
1.080000000000000000e+02 3.900000000000000000e+01
1.090000000000000000e+02 3.900000000000000000e+01
1.100000000000000000e+02 3.900000000000000000e+01
1.110000000000000000e+02 4.000000000000000000e+01
1.120000000000000000e+02 4.100000000000000000e+01
1.130000000000000000e+02 4.200000000000000000e+01
1.140000000000000000e+02 4.200000000000000000e+01
1.150000000000000000e+02 4.200000000000000000e+01
1.160000000000000000e+02 4.300000000000000000e+01
1.170000000000000000e+02 4.400000000000000000e+01
1.180000000000000000e+02 4.500000000000000000e+01
1.190000000000000000e+02 4.600000000000000000e+01
1.200000000000000000e+02 4.700000000000000000e+01
1.210000000000000000e+02 4.800000000000000000e+01
1.220000000000000000e+02 4.900000000000000000e+01
1.230000000000000000e+02 5.000000000000000000e+01
1.240000000000000000e+02 5.100000000000000000e+01
1.250000000000000000e+02 5.200000000000000000e+01
1.260000000000000000e+02 5.300000000000000000e+01
1.270000000000000000e+02 5.200000000000000000e+01
1.280000000000000000e+02 5.300000000000000000e+01
1.290000000000000000e+02 5.400000000000000000e+01
1.300000000000000000e+02 5.500000000000000000e+01
1.310000000000000000e+02 5.600000000000000000e+01
1.320000000000000000e+02 5.700000000000000000e+01
1.330000000000000000e+02 5.600000000000000000e+01
1.340000000000000000e+02 5.700000000000000000e+01
1.350000000000000000e+02 5.800000000000000000e+01
1.360000000000000000e+02 5.900000000000000000e+01
1.370000000000000000e+02 6.000000000000000000e+01
1.380000000000000000e+02 6.100000000000000000e+01
1.390000000000000000e+02 6.200000000000000000e+01
1.400000000000000000e+02 6.300000000000000000e+01
1.410000000000000000e+02 6.400000000000000000e+01
1.420000000000000000e+02 6.300000000000000000e+01
1.430000000000000000e+02 6.300000000000000000e+01
1.440000000000000000e+02 6.300000000000000000e+01
1.450000000000000000e+02 6.400000000000000000e+01
1.460000000000000000e+02 6.500000000000000000e+01
1.470000000000000000e+02 6.600000000000000000e+01
1.480000000000000000e+02 6.600000000000000000e+01
1.490000000000000000e+02 6.600000000000000000e+01
1.500000000000000000e+02 6.500000000000000000e+01
1.510000000000000000e+02 6.400000000000000000e+01
1.520000000000000000e+02 6.500000000000000000e+01
1.530000000000000000e+02 6.600000000000000000e+01
1.540000000000000000e+02 6.700000000000000000e+01
1.550000000000000000e+02 6.800000000000000000e+01
1.560000000000000000e+02 6.900000000000000000e+01
1.570000000000000000e+02 7.000000000000000000e+01
1.580000000000000000e+02 6.900000000000000000e+01
1.590000000000000000e+02 7.000000000000000000e+01
1.600000000000000000e+02 7.100000000000000000e+01
1.610000000000000000e+02 7.200000000000000000e+01
1.620000000000000000e+02 7.100000000000000000e+01
1.630000000000000000e+02 7.000000000000000000e+01
1.640000000000000000e+02 6.900000000000000000e+01
1.650000000000000000e+02 6.800000000000000000e+01
1.660000000000000000e+02 6.700000000000000000e+01
1.670000000000000000e+02 6.600000000000000000e+01
1.680000000000000000e+02 6.500000000000000000e+01
1.690000000000000000e+02 6.600000000000000000e+01
1.700000000000000000e+02 6.700000000000000000e+01
1.710000000000000000e+02 6.600000000000000000e+01
1.720000000000000000e+02 6.500000000000000000e+01
1.730000000000000000e+02 6.600000000000000000e+01
1.740000000000000000e+02 6.600000000000000000e+01
1.750000000000000000e+02 6.600000000000000000e+01
1.760000000000000000e+02 6.500000000000000000e+01
1.770000000000000000e+02 6.400000000000000000e+01
1.780000000000000000e+02 6.300000000000000000e+01
1.790000000000000000e+02 6.300000000000000000e+01
1.800000000000000000e+02 6.300000000000000000e+01
1.810000000000000000e+02 6.200000000000000000e+01
1.820000000000000000e+02 6.100000000000000000e+01
1.830000000000000000e+02 6.000000000000000000e+01
1.840000000000000000e+02 5.900000000000000000e+01
1.850000000000000000e+02 5.800000000000000000e+01
1.860000000000000000e+02 5.700000000000000000e+01
1.870000000000000000e+02 5.600000000000000000e+01
1.880000000000000000e+02 5.500000000000000000e+01
1.890000000000000000e+02 5.400000000000000000e+01
1.900000000000000000e+02 5.300000000000000000e+01
1.910000000000000000e+02 5.200000000000000000e+01
1.920000000000000000e+02 5.100000000000000000e+01
1.930000000000000000e+02 5.000000000000000000e+01
1.940000000000000000e+02 4.900000000000000000e+01
1.950000000000000000e+02 4.800000000000000000e+01
1.960000000000000000e+02 4.700000000000000000e+01
1.970000000000000000e+02 4.600000000000000000e+01
1.980000000000000000e+02 4.500000000000000000e+01
1.990000000000000000e+02 4.400000000000000000e+01
2.000000000000000000e+02 4.300000000000000000e+01
2.010000000000000000e+02 4.200000000000000000e+01
2.020000000000000000e+02 4.100000000000000000e+01
2.030000000000000000e+02 4.000000000000000000e+01
2.040000000000000000e+02 3.900000000000000000e+01
2.050000000000000000e+02 3.800000000000000000e+01
2.060000000000000000e+02 3.700000000000000000e+01
2.070000000000000000e+02 3.600000000000000000e+01
2.080000000000000000e+02 3.500000000000000000e+01
2.090000000000000000e+02 3.400000000000000000e+01
2.100000000000000000e+02 3.400000000000000000e+01
2.110000000000000000e+02 3.400000000000000000e+01
2.120000000000000000e+02 3.300000000000000000e+01
2.130000000000000000e+02 3.300000000000000000e+01
2.140000000000000000e+02 3.300000000000000000e+01
2.150000000000000000e+02 3.200000000000000000e+01
2.160000000000000000e+02 3.100000000000000000e+01
2.170000000000000000e+02 3.000000000000000000e+01
2.180000000000000000e+02 2.900000000000000000e+01
2.190000000000000000e+02 2.800000000000000000e+01
2.200000000000000000e+02 2.700000000000000000e+01
2.210000000000000000e+02 2.600000000000000000e+01
2.220000000000000000e+02 2.500000000000000000e+01
2.230000000000000000e+02 2.400000000000000000e+01
2.240000000000000000e+02 2.300000000000000000e+01
2.250000000000000000e+02 2.200000000000000000e+01
2.260000000000000000e+02 2.100000000000000000e+01
2.270000000000000000e+02 2.000000000000000000e+01
2.280000000000000000e+02 1.900000000000000000e+01
2.290000000000000000e+02 1.800000000000000000e+01
2.300000000000000000e+02 1.800000000000000000e+01
2.310000000000000000e+02 1.800000000000000000e+01
2.320000000000000000e+02 1.700000000000000000e+01
2.330000000000000000e+02 1.600000000000000000e+01
2.340000000000000000e+02 1.500000000000000000e+01
2.350000000000000000e+02 1.400000000000000000e+01
2.360000000000000000e+02 1.300000000000000000e+01
2.370000000000000000e+02 1.200000000000000000e+01
2.380000000000000000e+02 1.100000000000000000e+01
2.390000000000000000e+02 1.000000000000000000e+01
2.400000000000000000e+02 9.000000000000000000e+00
2.410000000000000000e+02 9.000000000000000000e+00
2.420000000000000000e+02 9.000000000000000000e+00
2.430000000000000000e+02 8.000000000000000000e+00
2.440000000000000000e+02 7.000000000000000000e+00
2.450000000000000000e+02 6.000000000000000000e+00
2.460000000000000000e+02 5.000000000000000000e+00
2.470000000000000000e+02 4.000000000000000000e+00
2.480000000000000000e+02 3.000000000000000000e+00
2.490000000000000000e+02 2.000000000000000000e+00
2.500000000000000000e+02 1.000000000000000000e+00
2.510000000000000000e+02 0.000000000000000000e+00
2.520000000000000000e+02 0.000000000000000000e+00
2.530000000000000000e+02 0.000000000000000000e+00
2.540000000000000000e+02 -1.000000000000000000e+00
2.550000000000000000e+02 -2.000000000000000000e+00
2.560000000000000000e+02 -3.000000000000000000e+00
2.570000000000000000e+02 -3.000000000000000000e+00
2.580000000000000000e+02 -3.000000000000000000e+00
2.590000000000000000e+02 -4.000000000000000000e+00
2.600000000000000000e+02 -5.000000000000000000e+00
2.610000000000000000e+02 -6.000000000000000000e+00
2.620000000000000000e+02 -7.000000000000000000e+00
2.630000000000000000e+02 -8.000000000000000000e+00
2.640000000000000000e+02 -9.000000000000000000e+00
2.650000000000000000e+02 -1.000000000000000000e+01
2.660000000000000000e+02 -1.100000000000000000e+01
2.670000000000000000e+02 -1.200000000000000000e+01
2.680000000000000000e+02 -1.300000000000000000e+01
2.690000000000000000e+02 -1.200000000000000000e+01
2.700000000000000000e+02 -1.300000000000000000e+01
2.710000000000000000e+02 -1.200000000000000000e+01
2.720000000000000000e+02 -1.300000000000000000e+01
2.730000000000000000e+02 -1.200000000000000000e+01
2.740000000000000000e+02 -1.300000000000000000e+01
2.750000000000000000e+02 -1.400000000000000000e+01
2.760000000000000000e+02 -1.500000000000000000e+01
2.770000000000000000e+02 -1.400000000000000000e+01
2.780000000000000000e+02 -1.500000000000000000e+01
2.790000000000000000e+02 -1.400000000000000000e+01
2.800000000000000000e+02 -1.300000000000000000e+01
2.810000000000000000e+02 -1.300000000000000000e+01
2.820000000000000000e+02 -1.300000000000000000e+01
2.830000000000000000e+02 -1.400000000000000000e+01
2.840000000000000000e+02 -1.500000000000000000e+01
2.850000000000000000e+02 -1.600000000000000000e+01
2.860000000000000000e+02 -1.700000000000000000e+01
2.870000000000000000e+02 -1.800000000000000000e+01
2.880000000000000000e+02 -1.900000000000000000e+01
2.890000000000000000e+02 -2.000000000000000000e+01
2.900000000000000000e+02 -2.000000000000000000e+01
2.910000000000000000e+02 -2.000000000000000000e+01
2.920000000000000000e+02 -2.100000000000000000e+01
2.930000000000000000e+02 -2.200000000000000000e+01
2.940000000000000000e+02 -2.300000000000000000e+01
2.950000000000000000e+02 -2.400000000000000000e+01
2.960000000000000000e+02 -2.500000000000000000e+01
2.970000000000000000e+02 -2.600000000000000000e+01
2.980000000000000000e+02 -2.700000000000000000e+01
2.990000000000000000e+02 -2.700000000000000000e+01
3.000000000000000000e+02 -2.700000000000000000e+01
3.010000000000000000e+02 -2.800000000000000000e+01
3.020000000000000000e+02 -2.900000000000000000e+01
3.030000000000000000e+02 -2.900000000000000000e+01
3.040000000000000000e+02 -2.900000000000000000e+01
3.050000000000000000e+02 -2.900000000000000000e+01
3.060000000000000000e+02 -2.900000000000000000e+01
3.070000000000000000e+02 -3.000000000000000000e+01
3.080000000000000000e+02 -3.100000000000000000e+01
3.090000000000000000e+02 -3.200000000000000000e+01
3.100000000000000000e+02 -3.300000000000000000e+01
3.110000000000000000e+02 -3.200000000000000000e+01
3.120000000000000000e+02 -3.300000000000000000e+01
3.130000000000000000e+02 -3.400000000000000000e+01
3.140000000000000000e+02 -3.400000000000000000e+01
3.150000000000000000e+02 -3.400000000000000000e+01
3.160000000000000000e+02 -3.500000000000000000e+01
3.170000000000000000e+02 -3.600000000000000000e+01
3.180000000000000000e+02 -3.700000000000000000e+01
3.190000000000000000e+02 -3.800000000000000000e+01
3.200000000000000000e+02 -3.900000000000000000e+01
3.210000000000000000e+02 -4.000000000000000000e+01
3.220000000000000000e+02 -4.100000000000000000e+01
3.230000000000000000e+02 -4.200000000000000000e+01
3.240000000000000000e+02 -4.300000000000000000e+01
3.250000000000000000e+02 -4.400000000000000000e+01
3.260000000000000000e+02 -4.500000000000000000e+01
3.270000000000000000e+02 -4.600000000000000000e+01
3.280000000000000000e+02 -4.500000000000000000e+01
3.290000000000000000e+02 -4.600000000000000000e+01
3.300000000000000000e+02 -4.700000000000000000e+01
3.310000000000000000e+02 -4.600000000000000000e+01
3.320000000000000000e+02 -4.600000000000000000e+01
3.330000000000000000e+02 -4.600000000000000000e+01
3.340000000000000000e+02 -4.700000000000000000e+01
3.350000000000000000e+02 -4.800000000000000000e+01
3.360000000000000000e+02 -4.900000000000000000e+01
3.370000000000000000e+02 -4.800000000000000000e+01
3.380000000000000000e+02 -4.900000000000000000e+01
3.390000000000000000e+02 -5.000000000000000000e+01
3.400000000000000000e+02 -5.000000000000000000e+01
3.410000000000000000e+02 -5.000000000000000000e+01
3.420000000000000000e+02 -5.100000000000000000e+01
3.430000000000000000e+02 -5.200000000000000000e+01
3.440000000000000000e+02 -5.200000000000000000e+01
3.450000000000000000e+02 -5.200000000000000000e+01
3.460000000000000000e+02 -5.300000000000000000e+01
3.470000000000000000e+02 -5.400000000000000000e+01
3.480000000000000000e+02 -5.500000000000000000e+01
3.490000000000000000e+02 -5.400000000000000000e+01
3.500000000000000000e+02 -5.300000000000000000e+01
3.510000000000000000e+02 -5.400000000000000000e+01
3.520000000000000000e+02 -5.300000000000000000e+01
3.530000000000000000e+02 -5.400000000000000000e+01
3.540000000000000000e+02 -5.500000000000000000e+01
3.550000000000000000e+02 -5.400000000000000000e+01
3.560000000000000000e+02 -5.500000000000000000e+01
3.570000000000000000e+02 -5.400000000000000000e+01
3.580000000000000000e+02 -5.500000000000000000e+01
3.590000000000000000e+02 -5.400000000000000000e+01
3.600000000000000000e+02 -5.500000000000000000e+01
3.610000000000000000e+02 -5.400000000000000000e+01
3.620000000000000000e+02 -5.500000000000000000e+01
3.630000000000000000e+02 -5.600000000000000000e+01
3.640000000000000000e+02 -5.700000000000000000e+01
3.650000000000000000e+02 -5.800000000000000000e+01
3.660000000000000000e+02 -5.900000000000000000e+01
3.670000000000000000e+02 -5.800000000000000000e+01
3.680000000000000000e+02 -5.900000000000000000e+01
3.690000000000000000e+02 -5.800000000000000000e+01
3.700000000000000000e+02 -5.800000000000000000e+01
3.710000000000000000e+02 -5.800000000000000000e+01
3.720000000000000000e+02 -5.700000000000000000e+01
3.730000000000000000e+02 -5.600000000000000000e+01
3.740000000000000000e+02 -5.500000000000000000e+01
3.750000000000000000e+02 -5.400000000000000000e+01
3.760000000000000000e+02 -5.400000000000000000e+01
3.770000000000000000e+02 -5.400000000000000000e+01
3.780000000000000000e+02 -5.500000000000000000e+01
3.790000000000000000e+02 -5.400000000000000000e+01
3.800000000000000000e+02 -5.500000000000000000e+01
3.810000000000000000e+02 -5.600000000000000000e+01
3.820000000000000000e+02 -5.700000000000000000e+01
3.830000000000000000e+02 -5.800000000000000000e+01
3.840000000000000000e+02 -5.700000000000000000e+01
3.850000000000000000e+02 -5.800000000000000000e+01
3.860000000000000000e+02 -5.900000000000000000e+01
3.870000000000000000e+02 -5.800000000000000000e+01
3.880000000000000000e+02 -5.900000000000000000e+01
3.890000000000000000e+02 -6.000000000000000000e+01
3.900000000000000000e+02 -6.100000000000000000e+01
3.910000000000000000e+02 -6.200000000000000000e+01
3.920000000000000000e+02 -6.300000000000000000e+01
3.930000000000000000e+02 -6.200000000000000000e+01
3.940000000000000000e+02 -6.300000000000000000e+01
3.950000000000000000e+02 -6.300000000000000000e+01
3.960000000000000000e+02 -6.300000000000000000e+01
3.970000000000000000e+02 -6.200000000000000000e+01
3.980000000000000000e+02 -6.300000000000000000e+01
3.990000000000000000e+02 -6.300000000000000000e+01
4.000000000000000000e+02 -6.300000000000000000e+01
4.010000000000000000e+02 -6.200000000000000000e+01
4.020000000000000000e+02 -6.300000000000000000e+01
4.030000000000000000e+02 -6.400000000000000000e+01
4.040000000000000000e+02 -6.400000000000000000e+01
4.050000000000000000e+02 -6.400000000000000000e+01
4.060000000000000000e+02 -6.400000000000000000e+01
4.070000000000000000e+02 -6.400000000000000000e+01
4.080000000000000000e+02 -6.500000000000000000e+01
4.090000000000000000e+02 -6.400000000000000000e+01
4.100000000000000000e+02 -6.400000000000000000e+01
4.110000000000000000e+02 -6.400000000000000000e+01
4.120000000000000000e+02 -6.300000000000000000e+01
4.130000000000000000e+02 -6.400000000000000000e+01
4.140000000000000000e+02 -6.400000000000000000e+01
4.150000000000000000e+02 -6.400000000000000000e+01
4.160000000000000000e+02 -6.500000000000000000e+01
4.170000000000000000e+02 -6.500000000000000000e+01
4.180000000000000000e+02 -6.500000000000000000e+01
4.190000000000000000e+02 -6.600000000000000000e+01
4.200000000000000000e+02 -6.700000000000000000e+01
4.210000000000000000e+02 -6.600000000000000000e+01
4.220000000000000000e+02 -6.700000000000000000e+01
4.230000000000000000e+02 -6.800000000000000000e+01
4.240000000000000000e+02 -6.800000000000000000e+01
4.250000000000000000e+02 -6.800000000000000000e+01
4.260000000000000000e+02 -6.700000000000000000e+01
4.270000000000000000e+02 -6.800000000000000000e+01
4.280000000000000000e+02 -6.900000000000000000e+01
4.290000000000000000e+02 -6.900000000000000000e+01
4.300000000000000000e+02 -6.900000000000000000e+01
4.310000000000000000e+02 -7.000000000000000000e+01
4.320000000000000000e+02 -7.100000000000000000e+01
4.330000000000000000e+02 -7.200000000000000000e+01
4.340000000000000000e+02 -7.100000000000000000e+01
4.350000000000000000e+02 -7.100000000000000000e+01
4.360000000000000000e+02 -7.100000000000000000e+01
4.370000000000000000e+02 -7.000000000000000000e+01
4.380000000000000000e+02 -7.100000000000000000e+01
4.390000000000000000e+02 -7.200000000000000000e+01
4.400000000000000000e+02 -7.300000000000000000e+01
4.410000000000000000e+02 -7.400000000000000000e+01
4.420000000000000000e+02 -7.300000000000000000e+01
4.430000000000000000e+02 -7.200000000000000000e+01
4.440000000000000000e+02 -7.100000000000000000e+01
4.450000000000000000e+02 -7.200000000000000000e+01
4.460000000000000000e+02 -7.200000000000000000e+01
4.470000000000000000e+02 -7.200000000000000000e+01
4.480000000000000000e+02 -7.100000000000000000e+01
4.490000000000000000e+02 -7.200000000000000000e+01
4.500000000000000000e+02 -7.100000000000000000e+01
4.510000000000000000e+02 -7.000000000000000000e+01
4.520000000000000000e+02 -7.100000000000000000e+01
4.530000000000000000e+02 -7.200000000000000000e+01
4.540000000000000000e+02 -7.300000000000000000e+01
4.550000000000000000e+02 -7.400000000000000000e+01
4.560000000000000000e+02 -7.400000000000000000e+01
4.570000000000000000e+02 -7.400000000000000000e+01
4.580000000000000000e+02 -7.300000000000000000e+01
4.590000000000000000e+02 -7.200000000000000000e+01
4.600000000000000000e+02 -7.300000000000000000e+01
4.610000000000000000e+02 -7.400000000000000000e+01
4.620000000000000000e+02 -7.500000000000000000e+01
4.630000000000000000e+02 -7.600000000000000000e+01
4.640000000000000000e+02 -7.500000000000000000e+01
4.650000000000000000e+02 -7.500000000000000000e+01
4.660000000000000000e+02 -7.500000000000000000e+01
4.670000000000000000e+02 -7.400000000000000000e+01
4.680000000000000000e+02 -7.500000000000000000e+01
4.690000000000000000e+02 -7.600000000000000000e+01
4.700000000000000000e+02 -7.500000000000000000e+01
4.710000000000000000e+02 -7.500000000000000000e+01
4.720000000000000000e+02 -7.500000000000000000e+01
4.730000000000000000e+02 -7.600000000000000000e+01
4.740000000000000000e+02 -7.500000000000000000e+01
4.750000000000000000e+02 -7.400000000000000000e+01
4.760000000000000000e+02 -7.300000000000000000e+01
4.770000000000000000e+02 -7.200000000000000000e+01
4.780000000000000000e+02 -7.100000000000000000e+01
4.790000000000000000e+02 -7.000000000000000000e+01
4.800000000000000000e+02 -7.100000000000000000e+01
4.810000000000000000e+02 -7.100000000000000000e+01
4.820000000000000000e+02 -7.100000000000000000e+01
4.830000000000000000e+02 -7.200000000000000000e+01
4.840000000000000000e+02 -7.300000000000000000e+01
4.850000000000000000e+02 -7.200000000000000000e+01
4.860000000000000000e+02 -7.200000000000000000e+01
4.870000000000000000e+02 -7.200000000000000000e+01
4.880000000000000000e+02 -7.100000000000000000e+01
4.890000000000000000e+02 -7.000000000000000000e+01
4.900000000000000000e+02 -6.900000000000000000e+01
4.910000000000000000e+02 -6.800000000000000000e+01
4.920000000000000000e+02 -6.900000000000000000e+01
4.930000000000000000e+02 -6.800000000000000000e+01
4.940000000000000000e+02 -6.700000000000000000e+01
4.950000000000000000e+02 -6.600000000000000000e+01
4.960000000000000000e+02 -6.600000000000000000e+01
4.970000000000000000e+02 -6.600000000000000000e+01
4.980000000000000000e+02 -6.500000000000000000e+01
4.990000000000000000e+02 -6.500000000000000000e+01
5.000000000000000000e+02 -6.500000000000000000e+01
5.010000000000000000e+02 -6.400000000000000000e+01
5.020000000000000000e+02 -6.300000000000000000e+01
5.030000000000000000e+02 -6.200000000000000000e+01
5.040000000000000000e+02 -6.300000000000000000e+01
5.050000000000000000e+02 -6.200000000000000000e+01
5.060000000000000000e+02 -6.300000000000000000e+01
5.070000000000000000e+02 -6.200000000000000000e+01
5.080000000000000000e+02 -6.100000000000000000e+01
5.090000000000000000e+02 -6.200000000000000000e+01
5.100000000000000000e+02 -6.300000000000000000e+01
5.110000000000000000e+02 -6.400000000000000000e+01
5.120000000000000000e+02 -6.400000000000000000e+01
5.130000000000000000e+02 -6.400000000000000000e+01
5.140000000000000000e+02 -6.400000000000000000e+01
5.150000000000000000e+02 -6.400000000000000000e+01
5.160000000000000000e+02 -6.400000000000000000e+01
5.170000000000000000e+02 -6.400000000000000000e+01
5.180000000000000000e+02 -6.300000000000000000e+01
5.190000000000000000e+02 -6.200000000000000000e+01
5.200000000000000000e+02 -6.100000000000000000e+01
5.210000000000000000e+02 -6.000000000000000000e+01
5.220000000000000000e+02 -6.100000000000000000e+01
5.230000000000000000e+02 -6.000000000000000000e+01
5.240000000000000000e+02 -6.100000000000000000e+01
5.250000000000000000e+02 -6.100000000000000000e+01
5.260000000000000000e+02 -6.100000000000000000e+01
5.270000000000000000e+02 -6.000000000000000000e+01
5.280000000000000000e+02 -6.100000000000000000e+01
5.290000000000000000e+02 -6.000000000000000000e+01
5.300000000000000000e+02 -5.900000000000000000e+01
5.310000000000000000e+02 -5.900000000000000000e+01
5.320000000000000000e+02 -5.900000000000000000e+01
5.330000000000000000e+02 -5.900000000000000000e+01
5.340000000000000000e+02 -5.900000000000000000e+01
5.350000000000000000e+02 -5.900000000000000000e+01
5.360000000000000000e+02 -5.900000000000000000e+01
5.370000000000000000e+02 -5.800000000000000000e+01
5.380000000000000000e+02 -5.800000000000000000e+01
5.390000000000000000e+02 -5.800000000000000000e+01
5.400000000000000000e+02 -5.700000000000000000e+01
5.410000000000000000e+02 -5.600000000000000000e+01
5.420000000000000000e+02 -5.500000000000000000e+01
5.430000000000000000e+02 -5.400000000000000000e+01
5.440000000000000000e+02 -5.300000000000000000e+01
5.450000000000000000e+02 -5.200000000000000000e+01
5.460000000000000000e+02 -5.100000000000000000e+01
5.470000000000000000e+02 -5.000000000000000000e+01
5.480000000000000000e+02 -5.100000000000000000e+01
5.490000000000000000e+02 -5.200000000000000000e+01
5.500000000000000000e+02 -5.300000000000000000e+01
5.510000000000000000e+02 -5.200000000000000000e+01
5.520000000000000000e+02 -5.300000000000000000e+01
5.530000000000000000e+02 -5.300000000000000000e+01
5.540000000000000000e+02 -5.300000000000000000e+01
5.550000000000000000e+02 -5.200000000000000000e+01
5.560000000000000000e+02 -5.300000000000000000e+01
5.570000000000000000e+02 -5.200000000000000000e+01
5.580000000000000000e+02 -5.100000000000000000e+01
5.590000000000000000e+02 -5.000000000000000000e+01
5.600000000000000000e+02 -4.900000000000000000e+01
5.610000000000000000e+02 -4.800000000000000000e+01
5.620000000000000000e+02 -4.900000000000000000e+01
5.630000000000000000e+02 -4.800000000000000000e+01
5.640000000000000000e+02 -4.700000000000000000e+01
5.650000000000000000e+02 -4.600000000000000000e+01
5.660000000000000000e+02 -4.500000000000000000e+01
5.670000000000000000e+02 -4.400000000000000000e+01
5.680000000000000000e+02 -4.300000000000000000e+01
5.690000000000000000e+02 -4.200000000000000000e+01
5.700000000000000000e+02 -4.100000000000000000e+01
5.710000000000000000e+02 -4.000000000000000000e+01
5.720000000000000000e+02 -3.900000000000000000e+01
5.730000000000000000e+02 -3.800000000000000000e+01
5.740000000000000000e+02 -3.700000000000000000e+01
5.750000000000000000e+02 -3.600000000000000000e+01
5.760000000000000000e+02 -3.500000000000000000e+01
5.770000000000000000e+02 -3.400000000000000000e+01
5.780000000000000000e+02 -3.400000000000000000e+01
5.790000000000000000e+02 -3.400000000000000000e+01
5.800000000000000000e+02 -3.400000000000000000e+01
5.810000000000000000e+02 -3.400000000000000000e+01
5.820000000000000000e+02 -3.300000000000000000e+01
5.830000000000000000e+02 -3.200000000000000000e+01
5.840000000000000000e+02 -3.100000000000000000e+01
5.850000000000000000e+02 -3.000000000000000000e+01
5.860000000000000000e+02 -3.000000000000000000e+01
5.870000000000000000e+02 -3.000000000000000000e+01
5.880000000000000000e+02 -2.900000000000000000e+01
5.890000000000000000e+02 -2.800000000000000000e+01
5.900000000000000000e+02 -2.900000000000000000e+01
5.910000000000000000e+02 -2.800000000000000000e+01
5.920000000000000000e+02 -2.700000000000000000e+01
5.930000000000000000e+02 -2.800000000000000000e+01
5.940000000000000000e+02 -2.700000000000000000e+01
5.950000000000000000e+02 -2.600000000000000000e+01
5.960000000000000000e+02 -2.700000000000000000e+01
5.970000000000000000e+02 -2.800000000000000000e+01
5.980000000000000000e+02 -2.700000000000000000e+01
5.990000000000000000e+02 -2.600000000000000000e+01
6.000000000000000000e+02 -2.500000000000000000e+01
6.010000000000000000e+02 -2.500000000000000000e+01
6.020000000000000000e+02 -2.500000000000000000e+01
6.030000000000000000e+02 -2.500000000000000000e+01
6.040000000000000000e+02 -2.500000000000000000e+01
6.050000000000000000e+02 -2.400000000000000000e+01
6.060000000000000000e+02 -2.300000000000000000e+01
6.070000000000000000e+02 -2.200000000000000000e+01
6.080000000000000000e+02 -2.100000000000000000e+01
6.090000000000000000e+02 -2.000000000000000000e+01
6.100000000000000000e+02 -1.900000000000000000e+01
6.110000000000000000e+02 -1.800000000000000000e+01
6.120000000000000000e+02 -1.700000000000000000e+01
6.130000000000000000e+02 -1.600000000000000000e+01
6.140000000000000000e+02 -1.600000000000000000e+01
6.150000000000000000e+02 -1.600000000000000000e+01
6.160000000000000000e+02 -1.500000000000000000e+01
6.170000000000000000e+02 -1.400000000000000000e+01
6.180000000000000000e+02 -1.300000000000000000e+01
6.190000000000000000e+02 -1.300000000000000000e+01
6.200000000000000000e+02 -1.300000000000000000e+01
6.210000000000000000e+02 -1.200000000000000000e+01
6.220000000000000000e+02 -1.300000000000000000e+01
6.230000000000000000e+02 -1.200000000000000000e+01
6.240000000000000000e+02 -1.300000000000000000e+01
6.250000000000000000e+02 -1.200000000000000000e+01
6.260000000000000000e+02 -1.100000000000000000e+01
6.270000000000000000e+02 -1.000000000000000000e+01
6.280000000000000000e+02 -9.000000000000000000e+00
6.290000000000000000e+02 -8.000000000000000000e+00
6.300000000000000000e+02 -7.000000000000000000e+00
6.310000000000000000e+02 -7.000000000000000000e+00
6.320000000000000000e+02 -7.000000000000000000e+00
6.330000000000000000e+02 -6.000000000000000000e+00
6.340000000000000000e+02 -5.000000000000000000e+00
6.350000000000000000e+02 -4.000000000000000000e+00
6.360000000000000000e+02 -3.000000000000000000e+00
6.370000000000000000e+02 -2.000000000000000000e+00
6.380000000000000000e+02 -1.000000000000000000e+00
6.390000000000000000e+02 0.000000000000000000e+00


==> example_shrodobs_N640_q_rescaled10.txt <==
0.000000000000000000e-01 -1.000000000000000000e-01
1.000000000000000000e-01 -2.000000000000000000e-01
2.000000000000000000e-01 -1.000000000000000000e-01
3.000000000000000000e-01 -2.000000000000000000e-01
4.000000000000000000e-01 -3.000000000000000000e-01
5.000000000000000000e-01 -2.000000000000000000e-01
6.000000000000000000e-01 -1.000000000000000000e-01
7.000000000000000000e-01 0.000000000000000000e-01
8.000000000000000000e-01 -1.000000000000000000e-01
9.000000000000000000e-01 0.000000000000000000e-01
1.000000000000000000e+00 1.000000000000000000e-01
1.100000000000000000e+00 2.000000000000000000e-01
1.200000000000000000e+00 1.000000000000000000e-01
1.300000000000000000e+00 2.000000000000000000e-01
1.400000000000000000e+00 3.000000000000000000e-01
1.500000000000000000e+00 4.000000000000000000e-01
1.600000000000000000e+00 4.000000000000000000e-01
1.700000000000000000e+00 4.000000000000000000e-01
1.800000000000000000e+00 5.000000000000000000e-01
1.900000000000000000e+00 6.000000000000000000e-01
2.000000000000000000e+00 6.000000000000000000e-01
2.100000000000000000e+00 6.000000000000000000e-01
2.200000000000000000e+00 6.000000000000000000e-01
2.300000000000000000e+00 6.000000000000000000e-01
2.400000000000000000e+00 7.000000000000000000e-01
2.500000000000000000e+00 6.000000000000000000e-01
2.600000000000000000e+00 7.000000000000000000e-01
2.700000000000000000e+00 7.000000000000000000e-01
2.800000000000000000e+00 7.000000000000000000e-01
2.900000000000000000e+00 8.000000000000000000e-01
3.000000000000000000e+00 9.000000000000000000e-01
3.100000000000000000e+00 1.000000000000000000e+00
3.200000000000000000e+00 1.000000000000000000e+00
3.300000000000000000e+00 1.000000000000000000e+00
3.400000000000000000e+00 1.100000000000000000e+00
3.500000000000000000e+00 1.200000000000000000e+00
3.600000000000000000e+00 1.300000000000000000e+00
3.700000000000000000e+00 1.300000000000000000e+00
3.800000000000000000e+00 1.300000000000000000e+00
3.900000000000000000e+00 1.300000000000000000e+00
4.000000000000000000e+00 1.300000000000000000e+00
4.100000000000000000e+00 1.400000000000000000e+00
4.200000000000000000e+00 1.500000000000000000e+00
4.300000000000000000e+00 1.400000000000000000e+00
4.400000000000000000e+00 1.300000000000000000e+00
4.500000000000000000e+00 1.400000000000000000e+00
4.600000000000000000e+00 1.400000000000000000e+00
4.700000000000000000e+00 1.400000000000000000e+00
4.800000000000000000e+00 1.300000000000000000e+00
4.900000000000000000e+00 1.400000000000000000e+00
5.000000000000000000e+00 1.300000000000000000e+00
5.100000000000000000e+00 1.400000000000000000e+00
5.200000000000000000e+00 1.500000000000000000e+00
5.300000000000000000e+00 1.600000000000000000e+00
5.400000000000000000e+00 1.500000000000000000e+00
5.500000000000000000e+00 1.600000000000000000e+00
5.600000000000000000e+00 1.500000000000000000e+00
5.700000000000000000e+00 1.600000000000000000e+00
5.800000000000000000e+00 1.700000000000000000e+00
5.900000000000000000e+00 1.700000000000000000e+00
6.000000000000000000e+00 1.700000000000000000e+00
6.100000000000000000e+00 1.800000000000000000e+00
6.200000000000000000e+00 1.800000000000000000e+00
6.300000000000000000e+00 1.800000000000000000e+00
6.400000000000000000e+00 1.700000000000000000e+00
6.500000000000000000e+00 1.600000000000000000e+00
6.600000000000000000e+00 1.700000000000000000e+00
6.700000000000000000e+00 1.800000000000000000e+00
6.800000000000000000e+00 1.900000000000000000e+00
6.900000000000000000e+00 2.000000000000000000e+00
7.000000000000000000e+00 2.000000000000000000e+00
7.100000000000000000e+00 2.000000000000000000e+00
7.200000000000000000e+00 2.100000000000000000e+00
7.300000000000000000e+00 2.200000000000000000e+00
7.400000000000000000e+00 2.300000000000000000e+00
7.500000000000000000e+00 2.200000000000000000e+00
7.600000000000000000e+00 2.100000000000000000e+00
7.700000000000000000e+00 2.200000000000000000e+00
7.800000000000000000e+00 2.300000000000000000e+00
7.900000000000000000e+00 2.400000000000000000e+00
8.000000000000000000e+00 2.500000000000000000e+00
8.100000000000000000e+00 2.600000000000000000e+00
8.200000000000000000e+00 2.700000000000000000e+00
8.300000000000000000e+00 2.800000000000000000e+00
8.400000000000000000e+00 2.800000000000000000e+00
8.500000000000000000e+00 2.800000000000000000e+00
8.600000000000000000e+00 2.900000000000000000e+00
8.700000000000000000e+00 3.000000000000000000e+00
8.800000000000000000e+00 3.000000000000000000e+00
8.900000000000000000e+00 3.000000000000000000e+00
9.000000000000000000e+00 3.100000000000000000e+00
9.100000000000000000e+00 3.100000000000000000e+00
9.200000000000000000e+00 3.100000000000000000e+00
9.300000000000000000e+00 3.000000000000000000e+00
9.400000000000000000e+00 3.100000000000000000e+00
9.500000000000000000e+00 3.200000000000000000e+00
9.600000000000000000e+00 3.300000000000000000e+00
9.700000000000000000e+00 3.400000000000000000e+00
9.800000000000000000e+00 3.500000000000000000e+00
9.900000000000000000e+00 3.600000000000000000e+00
1.000000000000000000e+01 3.500000000000000000e+00
1.010000000000000000e+01 3.600000000000000000e+00
1.020000000000000000e+01 3.700000000000000000e+00
1.030000000000000000e+01 3.600000000000000000e+00
1.040000000000000000e+01 3.500000000000000000e+00
1.050000000000000000e+01 3.600000000000000000e+00
1.060000000000000000e+01 3.700000000000000000e+00
1.070000000000000000e+01 3.800000000000000000e+00
1.080000000000000000e+01 3.900000000000000000e+00
1.090000000000000000e+01 3.900000000000000000e+00
1.100000000000000000e+01 3.900000000000000000e+00
1.110000000000000000e+01 4.000000000000000000e+00
1.120000000000000000e+01 4.100000000000000000e+00
1.130000000000000000e+01 4.200000000000000000e+00
1.140000000000000000e+01 4.200000000000000000e+00
1.150000000000000000e+01 4.200000000000000000e+00
1.160000000000000000e+01 4.300000000000000000e+00
1.170000000000000000e+01 4.400000000000000000e+00
1.180000000000000000e+01 4.500000000000000000e+00
1.190000000000000000e+01 4.600000000000000000e+00
1.200000000000000000e+01 4.700000000000000000e+00
1.210000000000000000e+01 4.800000000000000000e+00
1.220000000000000000e+01 4.900000000000000000e+00
1.230000000000000000e+01 5.000000000000000000e+00
1.240000000000000000e+01 5.100000000000000000e+00
1.250000000000000000e+01 5.200000000000000000e+00
1.260000000000000000e+01 5.300000000000000000e+00
1.270000000000000000e+01 5.200000000000000000e+00
1.280000000000000000e+01 5.300000000000000000e+00
1.290000000000000000e+01 5.400000000000000000e+00
1.300000000000000000e+01 5.500000000000000000e+00
1.310000000000000000e+01 5.600000000000000000e+00
1.320000000000000000e+01 5.700000000000000000e+00
1.330000000000000000e+01 5.600000000000000000e+00
1.340000000000000000e+01 5.700000000000000000e+00
1.350000000000000000e+01 5.800000000000000000e+00
1.360000000000000000e+01 5.900000000000000000e+00
1.370000000000000000e+01 6.000000000000000000e+00
1.380000000000000000e+01 6.100000000000000000e+00
1.390000000000000000e+01 6.200000000000000000e+00
1.400000000000000000e+01 6.300000000000000000e+00
1.410000000000000000e+01 6.400000000000000000e+00
1.420000000000000000e+01 6.300000000000000000e+00
1.430000000000000000e+01 6.300000000000000000e+00
1.440000000000000000e+01 6.300000000000000000e+00
1.450000000000000000e+01 6.400000000000000000e+00
1.460000000000000000e+01 6.500000000000000000e+00
1.470000000000000000e+01 6.600000000000000000e+00
1.480000000000000000e+01 6.600000000000000000e+00
1.490000000000000000e+01 6.600000000000000000e+00
1.500000000000000000e+01 6.500000000000000000e+00
1.510000000000000000e+01 6.400000000000000000e+00
1.520000000000000000e+01 6.500000000000000000e+00
1.530000000000000000e+01 6.600000000000000000e+00
1.540000000000000000e+01 6.700000000000000000e+00
1.550000000000000000e+01 6.800000000000000000e+00
1.560000000000000000e+01 6.900000000000000000e+00
1.570000000000000000e+01 7.000000000000000000e+00
1.580000000000000000e+01 6.900000000000000000e+00
1.590000000000000000e+01 7.000000000000000000e+00
1.600000000000000000e+01 7.100000000000000000e+00
1.610000000000000000e+01 7.200000000000000000e+00
1.620000000000000000e+01 7.100000000000000000e+00
1.630000000000000000e+01 7.000000000000000000e+00
1.640000000000000000e+01 6.900000000000000000e+00
1.650000000000000000e+01 6.800000000000000000e+00
1.660000000000000000e+01 6.700000000000000000e+00
1.670000000000000000e+01 6.600000000000000000e+00
1.680000000000000000e+01 6.500000000000000000e+00
1.690000000000000000e+01 6.600000000000000000e+00
1.700000000000000000e+01 6.700000000000000000e+00
1.710000000000000000e+01 6.600000000000000000e+00
1.720000000000000000e+01 6.500000000000000000e+00
1.730000000000000000e+01 6.600000000000000000e+00
1.740000000000000000e+01 6.600000000000000000e+00
1.750000000000000000e+01 6.600000000000000000e+00
1.760000000000000000e+01 6.500000000000000000e+00
1.770000000000000000e+01 6.400000000000000000e+00
1.780000000000000000e+01 6.300000000000000000e+00
1.790000000000000000e+01 6.300000000000000000e+00
1.800000000000000000e+01 6.300000000000000000e+00
1.810000000000000000e+01 6.200000000000000000e+00
1.820000000000000000e+01 6.100000000000000000e+00
1.830000000000000000e+01 6.000000000000000000e+00
1.840000000000000000e+01 5.900000000000000000e+00
1.850000000000000000e+01 5.800000000000000000e+00
1.860000000000000000e+01 5.700000000000000000e+00
1.870000000000000000e+01 5.600000000000000000e+00
1.880000000000000000e+01 5.500000000000000000e+00
1.890000000000000000e+01 5.400000000000000000e+00
1.900000000000000000e+01 5.300000000000000000e+00
1.910000000000000000e+01 5.200000000000000000e+00
1.920000000000000000e+01 5.100000000000000000e+00
1.930000000000000000e+01 5.000000000000000000e+00
1.940000000000000000e+01 4.900000000000000000e+00
1.950000000000000000e+01 4.800000000000000000e+00
1.960000000000000000e+01 4.700000000000000000e+00
1.970000000000000000e+01 4.600000000000000000e+00
1.980000000000000000e+01 4.500000000000000000e+00
1.990000000000000000e+01 4.400000000000000000e+00
2.000000000000000000e+01 4.300000000000000000e+00
2.010000000000000000e+01 4.200000000000000000e+00
2.020000000000000000e+01 4.100000000000000000e+00
2.030000000000000000e+01 4.000000000000000000e+00
2.040000000000000000e+01 3.900000000000000000e+00
2.050000000000000000e+01 3.800000000000000000e+00
2.060000000000000000e+01 3.700000000000000000e+00
2.070000000000000000e+01 3.600000000000000000e+00
2.080000000000000000e+01 3.500000000000000000e+00
2.090000000000000000e+01 3.400000000000000000e+00
2.100000000000000000e+01 3.400000000000000000e+00
2.110000000000000000e+01 3.400000000000000000e+00
2.120000000000000000e+01 3.300000000000000000e+00
2.130000000000000000e+01 3.300000000000000000e+00
2.140000000000000000e+01 3.300000000000000000e+00
2.150000000000000000e+01 3.200000000000000000e+00
2.160000000000000000e+01 3.100000000000000000e+00
2.170000000000000000e+01 3.000000000000000000e+00
2.180000000000000000e+01 2.900000000000000000e+00
2.190000000000000000e+01 2.800000000000000000e+00
2.200000000000000000e+01 2.700000000000000000e+00
2.210000000000000000e+01 2.600000000000000000e+00
2.220000000000000000e+01 2.500000000000000000e+00
2.230000000000000000e+01 2.400000000000000000e+00
2.240000000000000000e+01 2.300000000000000000e+00
2.250000000000000000e+01 2.200000000000000000e+00
2.260000000000000000e+01 2.100000000000000000e+00
2.270000000000000000e+01 2.000000000000000000e+00
2.280000000000000000e+01 1.900000000000000000e+00
2.290000000000000000e+01 1.800000000000000000e+00
2.300000000000000000e+01 1.800000000000000000e+00
2.310000000000000000e+01 1.800000000000000000e+00
2.320000000000000000e+01 1.700000000000000000e+00
2.330000000000000000e+01 1.600000000000000000e+00
2.340000000000000000e+01 1.500000000000000000e+00
2.350000000000000000e+01 1.400000000000000000e+00
2.360000000000000000e+01 1.300000000000000000e+00
2.370000000000000000e+01 1.200000000000000000e+00
2.380000000000000000e+01 1.100000000000000000e+00
2.390000000000000000e+01 1.000000000000000000e+00
2.400000000000000000e+01 9.000000000000000000e-01
2.410000000000000000e+01 9.000000000000000000e-01
2.420000000000000000e+01 9.000000000000000000e-01
2.430000000000000000e+01 8.000000000000000000e-01
2.440000000000000000e+01 7.000000000000000000e-01
2.450000000000000000e+01 6.000000000000000000e-01
2.460000000000000000e+01 5.000000000000000000e-01
2.470000000000000000e+01 4.000000000000000000e-01
2.480000000000000000e+01 3.000000000000000000e-01
2.490000000000000000e+01 2.000000000000000000e-01
2.500000000000000000e+01 1.000000000000000000e-01
2.510000000000000000e+01 0.000000000000000000e-01
2.520000000000000000e+01 0.000000000000000000e-01
2.530000000000000000e+01 0.000000000000000000e-01
2.540000000000000000e+01 -1.000000000000000000e-01
2.550000000000000000e+01 -2.000000000000000000e-01
2.560000000000000000e+01 -3.000000000000000000e-01
2.570000000000000000e+01 -3.000000000000000000e-01
2.580000000000000000e+01 -3.000000000000000000e-01
2.590000000000000000e+01 -4.000000000000000000e-01
2.600000000000000000e+01 -5.000000000000000000e-01
2.610000000000000000e+01 -6.000000000000000000e-01
2.620000000000000000e+01 -7.000000000000000000e-01
2.630000000000000000e+01 -8.000000000000000000e-01
2.640000000000000000e+01 -9.000000000000000000e-01
2.650000000000000000e+01 -1.000000000000000000e+00
2.660000000000000000e+01 -1.100000000000000000e+00
2.670000000000000000e+01 -1.200000000000000000e+00
2.680000000000000000e+01 -1.300000000000000000e+00
2.690000000000000000e+01 -1.200000000000000000e+00
2.700000000000000000e+01 -1.300000000000000000e+00
2.710000000000000000e+01 -1.200000000000000000e+00
2.720000000000000000e+01 -1.300000000000000000e+00
2.730000000000000000e+01 -1.200000000000000000e+00
2.740000000000000000e+01 -1.300000000000000000e+00
2.750000000000000000e+01 -1.400000000000000000e+00
2.760000000000000000e+01 -1.500000000000000000e+00
2.770000000000000000e+01 -1.400000000000000000e+00
2.780000000000000000e+01 -1.500000000000000000e+00
2.790000000000000000e+01 -1.400000000000000000e+00
2.800000000000000000e+01 -1.300000000000000000e+00
2.810000000000000000e+01 -1.300000000000000000e+00
2.820000000000000000e+01 -1.300000000000000000e+00
2.830000000000000000e+01 -1.400000000000000000e+00
2.840000000000000000e+01 -1.500000000000000000e+00
2.850000000000000000e+01 -1.600000000000000000e+00
2.860000000000000000e+01 -1.700000000000000000e+00
2.870000000000000000e+01 -1.800000000000000000e+00
2.880000000000000000e+01 -1.900000000000000000e+00
2.890000000000000000e+01 -2.000000000000000000e+00
2.900000000000000000e+01 -2.000000000000000000e+00
2.910000000000000000e+01 -2.000000000000000000e+00
2.920000000000000000e+01 -2.100000000000000000e+00
2.930000000000000000e+01 -2.200000000000000000e+00
2.940000000000000000e+01 -2.300000000000000000e+00
2.950000000000000000e+01 -2.400000000000000000e+00
2.960000000000000000e+01 -2.500000000000000000e+00
2.970000000000000000e+01 -2.600000000000000000e+00
2.980000000000000000e+01 -2.700000000000000000e+00
2.990000000000000000e+01 -2.700000000000000000e+00
3.000000000000000000e+01 -2.700000000000000000e+00
3.010000000000000000e+01 -2.800000000000000000e+00
3.020000000000000000e+01 -2.900000000000000000e+00
3.030000000000000000e+01 -2.900000000000000000e+00
3.040000000000000000e+01 -2.900000000000000000e+00
3.050000000000000000e+01 -2.900000000000000000e+00
3.060000000000000000e+01 -2.900000000000000000e+00
3.070000000000000000e+01 -3.000000000000000000e+00
3.080000000000000000e+01 -3.100000000000000000e+00
3.090000000000000000e+01 -3.200000000000000000e+00
3.100000000000000000e+01 -3.300000000000000000e+00
3.110000000000000000e+01 -3.200000000000000000e+00
3.120000000000000000e+01 -3.300000000000000000e+00
3.130000000000000000e+01 -3.400000000000000000e+00
3.140000000000000000e+01 -3.400000000000000000e+00
3.150000000000000000e+01 -3.400000000000000000e+00
3.160000000000000000e+01 -3.500000000000000000e+00
3.170000000000000000e+01 -3.600000000000000000e+00
3.180000000000000000e+01 -3.700000000000000000e+00
3.190000000000000000e+01 -3.800000000000000000e+00
3.200000000000000000e+01 -3.900000000000000000e+00
3.210000000000000000e+01 -4.000000000000000000e+00
3.220000000000000000e+01 -4.100000000000000000e+00
3.230000000000000000e+01 -4.200000000000000000e+00
3.240000000000000000e+01 -4.300000000000000000e+00
3.250000000000000000e+01 -4.400000000000000000e+00
3.260000000000000000e+01 -4.500000000000000000e+00
3.270000000000000000e+01 -4.600000000000000000e+00
3.280000000000000000e+01 -4.500000000000000000e+00
3.290000000000000000e+01 -4.600000000000000000e+00
3.300000000000000000e+01 -4.700000000000000000e+00
3.310000000000000000e+01 -4.600000000000000000e+00
3.320000000000000000e+01 -4.600000000000000000e+00
3.330000000000000000e+01 -4.600000000000000000e+00
3.340000000000000000e+01 -4.700000000000000000e+00
3.350000000000000000e+01 -4.800000000000000000e+00
3.360000000000000000e+01 -4.900000000000000000e+00
3.370000000000000000e+01 -4.800000000000000000e+00
3.380000000000000000e+01 -4.900000000000000000e+00
3.390000000000000000e+01 -5.000000000000000000e+00
3.400000000000000000e+01 -5.000000000000000000e+00
3.410000000000000000e+01 -5.000000000000000000e+00
3.420000000000000000e+01 -5.100000000000000000e+00
3.430000000000000000e+01 -5.200000000000000000e+00
3.440000000000000000e+01 -5.200000000000000000e+00
3.450000000000000000e+01 -5.200000000000000000e+00
3.460000000000000000e+01 -5.300000000000000000e+00
3.470000000000000000e+01 -5.400000000000000000e+00
3.480000000000000000e+01 -5.500000000000000000e+00
3.490000000000000000e+01 -5.400000000000000000e+00
3.500000000000000000e+01 -5.300000000000000000e+00
3.510000000000000000e+01 -5.400000000000000000e+00
3.520000000000000000e+01 -5.300000000000000000e+00
3.530000000000000000e+01 -5.400000000000000000e+00
3.540000000000000000e+01 -5.500000000000000000e+00
3.550000000000000000e+01 -5.400000000000000000e+00
3.560000000000000000e+01 -5.500000000000000000e+00
3.570000000000000000e+01 -5.400000000000000000e+00
3.580000000000000000e+01 -5.500000000000000000e+00
3.590000000000000000e+01 -5.400000000000000000e+00
3.600000000000000000e+01 -5.500000000000000000e+00
3.610000000000000000e+01 -5.400000000000000000e+00
3.620000000000000000e+01 -5.500000000000000000e+00
3.630000000000000000e+01 -5.600000000000000000e+00
3.640000000000000000e+01 -5.700000000000000000e+00
3.650000000000000000e+01 -5.800000000000000000e+00
3.660000000000000000e+01 -5.900000000000000000e+00
3.670000000000000000e+01 -5.800000000000000000e+00
3.680000000000000000e+01 -5.900000000000000000e+00
3.690000000000000000e+01 -5.800000000000000000e+00
3.700000000000000000e+01 -5.800000000000000000e+00
3.710000000000000000e+01 -5.800000000000000000e+00
3.720000000000000000e+01 -5.700000000000000000e+00
3.730000000000000000e+01 -5.600000000000000000e+00
3.740000000000000000e+01 -5.500000000000000000e+00
3.750000000000000000e+01 -5.400000000000000000e+00
3.760000000000000000e+01 -5.400000000000000000e+00
3.770000000000000000e+01 -5.400000000000000000e+00
3.780000000000000000e+01 -5.500000000000000000e+00
3.790000000000000000e+01 -5.400000000000000000e+00
3.800000000000000000e+01 -5.500000000000000000e+00
3.810000000000000000e+01 -5.600000000000000000e+00
3.820000000000000000e+01 -5.700000000000000000e+00
3.830000000000000000e+01 -5.800000000000000000e+00
3.840000000000000000e+01 -5.700000000000000000e+00
3.850000000000000000e+01 -5.800000000000000000e+00
3.860000000000000000e+01 -5.900000000000000000e+00
3.870000000000000000e+01 -5.800000000000000000e+00
3.880000000000000000e+01 -5.900000000000000000e+00
3.890000000000000000e+01 -6.000000000000000000e+00
3.900000000000000000e+01 -6.100000000000000000e+00
3.910000000000000000e+01 -6.200000000000000000e+00
3.920000000000000000e+01 -6.300000000000000000e+00
3.930000000000000000e+01 -6.200000000000000000e+00
3.940000000000000000e+01 -6.300000000000000000e+00
3.950000000000000000e+01 -6.300000000000000000e+00
3.960000000000000000e+01 -6.300000000000000000e+00
3.970000000000000000e+01 -6.200000000000000000e+00
3.980000000000000000e+01 -6.300000000000000000e+00
3.990000000000000000e+01 -6.300000000000000000e+00
4.000000000000000000e+01 -6.300000000000000000e+00
4.010000000000000000e+01 -6.200000000000000000e+00
4.020000000000000000e+01 -6.300000000000000000e+00
4.030000000000000000e+01 -6.400000000000000000e+00
4.040000000000000000e+01 -6.400000000000000000e+00
4.050000000000000000e+01 -6.400000000000000000e+00
4.060000000000000000e+01 -6.400000000000000000e+00
4.070000000000000000e+01 -6.400000000000000000e+00
4.080000000000000000e+01 -6.500000000000000000e+00
4.090000000000000000e+01 -6.400000000000000000e+00
4.100000000000000000e+01 -6.400000000000000000e+00
4.110000000000000000e+01 -6.400000000000000000e+00
4.120000000000000000e+01 -6.300000000000000000e+00
4.130000000000000000e+01 -6.400000000000000000e+00
4.140000000000000000e+01 -6.400000000000000000e+00
4.150000000000000000e+01 -6.400000000000000000e+00
4.160000000000000000e+01 -6.500000000000000000e+00
4.170000000000000000e+01 -6.500000000000000000e+00
4.180000000000000000e+01 -6.500000000000000000e+00
4.190000000000000000e+01 -6.600000000000000000e+00
4.200000000000000000e+01 -6.700000000000000000e+00
4.210000000000000000e+01 -6.600000000000000000e+00
4.220000000000000000e+01 -6.700000000000000000e+00
4.230000000000000000e+01 -6.800000000000000000e+00
4.240000000000000000e+01 -6.800000000000000000e+00
4.250000000000000000e+01 -6.800000000000000000e+00
4.260000000000000000e+01 -6.700000000000000000e+00
4.270000000000000000e+01 -6.800000000000000000e+00
4.280000000000000000e+01 -6.900000000000000000e+00
4.290000000000000000e+01 -6.900000000000000000e+00
4.300000000000000000e+01 -6.900000000000000000e+00
4.310000000000000000e+01 -7.000000000000000000e+00
4.320000000000000000e+01 -7.100000000000000000e+00
4.330000000000000000e+01 -7.200000000000000000e+00
4.340000000000000000e+01 -7.100000000000000000e+00
4.350000000000000000e+01 -7.100000000000000000e+00
4.360000000000000000e+01 -7.100000000000000000e+00
4.370000000000000000e+01 -7.000000000000000000e+00
4.380000000000000000e+01 -7.100000000000000000e+00
4.390000000000000000e+01 -7.200000000000000000e+00
4.400000000000000000e+01 -7.300000000000000000e+00
4.410000000000000000e+01 -7.400000000000000000e+00
4.420000000000000000e+01 -7.300000000000000000e+00
4.430000000000000000e+01 -7.200000000000000000e+00
4.440000000000000000e+01 -7.100000000000000000e+00
4.450000000000000000e+01 -7.200000000000000000e+00
4.460000000000000000e+01 -7.200000000000000000e+00
4.470000000000000000e+01 -7.200000000000000000e+00
4.480000000000000000e+01 -7.100000000000000000e+00
4.490000000000000000e+01 -7.200000000000000000e+00
4.500000000000000000e+01 -7.100000000000000000e+00
4.510000000000000000e+01 -7.000000000000000000e+00
4.520000000000000000e+01 -7.100000000000000000e+00
4.530000000000000000e+01 -7.200000000000000000e+00
4.540000000000000000e+01 -7.300000000000000000e+00
4.550000000000000000e+01 -7.400000000000000000e+00
4.560000000000000000e+01 -7.400000000000000000e+00
4.570000000000000000e+01 -7.400000000000000000e+00
4.580000000000000000e+01 -7.300000000000000000e+00
4.590000000000000000e+01 -7.200000000000000000e+00
4.600000000000000000e+01 -7.300000000000000000e+00
4.610000000000000000e+01 -7.400000000000000000e+00
4.620000000000000000e+01 -7.500000000000000000e+00
4.630000000000000000e+01 -7.600000000000000000e+00
4.640000000000000000e+01 -7.500000000000000000e+00
4.650000000000000000e+01 -7.500000000000000000e+00
4.660000000000000000e+01 -7.500000000000000000e+00
4.670000000000000000e+01 -7.400000000000000000e+00
4.680000000000000000e+01 -7.500000000000000000e+00
4.690000000000000000e+01 -7.600000000000000000e+00
4.700000000000000000e+01 -7.500000000000000000e+00
4.710000000000000000e+01 -7.500000000000000000e+00
4.720000000000000000e+01 -7.500000000000000000e+00
4.730000000000000000e+01 -7.600000000000000000e+00
4.740000000000000000e+01 -7.500000000000000000e+00
4.750000000000000000e+01 -7.400000000000000000e+00
4.760000000000000000e+01 -7.300000000000000000e+00
4.770000000000000000e+01 -7.200000000000000000e+00
4.780000000000000000e+01 -7.100000000000000000e+00
4.790000000000000000e+01 -7.000000000000000000e+00
4.800000000000000000e+01 -7.100000000000000000e+00
4.810000000000000000e+01 -7.100000000000000000e+00
4.820000000000000000e+01 -7.100000000000000000e+00
4.830000000000000000e+01 -7.200000000000000000e+00
4.840000000000000000e+01 -7.300000000000000000e+00
4.850000000000000000e+01 -7.200000000000000000e+00
4.860000000000000000e+01 -7.200000000000000000e+00
4.870000000000000000e+01 -7.200000000000000000e+00
4.880000000000000000e+01 -7.100000000000000000e+00
4.890000000000000000e+01 -7.000000000000000000e+00
4.900000000000000000e+01 -6.900000000000000000e+00
4.910000000000000000e+01 -6.800000000000000000e+00
4.920000000000000000e+01 -6.900000000000000000e+00
4.930000000000000000e+01 -6.800000000000000000e+00
4.940000000000000000e+01 -6.700000000000000000e+00
4.950000000000000000e+01 -6.600000000000000000e+00
4.960000000000000000e+01 -6.600000000000000000e+00
4.970000000000000000e+01 -6.600000000000000000e+00
4.980000000000000000e+01 -6.500000000000000000e+00
4.990000000000000000e+01 -6.500000000000000000e+00
5.000000000000000000e+01 -6.500000000000000000e+00
5.010000000000000000e+01 -6.400000000000000000e+00
5.020000000000000000e+01 -6.300000000000000000e+00
5.030000000000000000e+01 -6.200000000000000000e+00
5.040000000000000000e+01 -6.300000000000000000e+00
5.050000000000000000e+01 -6.200000000000000000e+00
5.060000000000000000e+01 -6.300000000000000000e+00
5.070000000000000000e+01 -6.200000000000000000e+00
5.080000000000000000e+01 -6.100000000000000000e+00
5.090000000000000000e+01 -6.200000000000000000e+00
5.100000000000000000e+01 -6.300000000000000000e+00
5.110000000000000000e+01 -6.400000000000000000e+00
5.120000000000000000e+01 -6.400000000000000000e+00
5.130000000000000000e+01 -6.400000000000000000e+00
5.140000000000000000e+01 -6.400000000000000000e+00
5.150000000000000000e+01 -6.400000000000000000e+00
5.160000000000000000e+01 -6.400000000000000000e+00
5.170000000000000000e+01 -6.400000000000000000e+00
5.180000000000000000e+01 -6.300000000000000000e+00
5.190000000000000000e+01 -6.200000000000000000e+00
5.200000000000000000e+01 -6.100000000000000000e+00
5.210000000000000000e+01 -6.000000000000000000e+00
5.220000000000000000e+01 -6.100000000000000000e+00
5.230000000000000000e+01 -6.000000000000000000e+00
5.240000000000000000e+01 -6.100000000000000000e+00
5.250000000000000000e+01 -6.100000000000000000e+00
5.260000000000000000e+01 -6.100000000000000000e+00
5.270000000000000000e+01 -6.000000000000000000e+00
5.280000000000000000e+01 -6.100000000000000000e+00
5.290000000000000000e+01 -6.000000000000000000e+00
5.300000000000000000e+01 -5.900000000000000000e+00
5.310000000000000000e+01 -5.900000000000000000e+00
5.320000000000000000e+01 -5.900000000000000000e+00
5.330000000000000000e+01 -5.900000000000000000e+00
5.340000000000000000e+01 -5.900000000000000000e+00
5.350000000000000000e+01 -5.900000000000000000e+00
5.360000000000000000e+01 -5.900000000000000000e+00
5.370000000000000000e+01 -5.800000000000000000e+00
5.380000000000000000e+01 -5.800000000000000000e+00
5.390000000000000000e+01 -5.800000000000000000e+00
5.400000000000000000e+01 -5.700000000000000000e+00
5.410000000000000000e+01 -5.600000000000000000e+00
5.420000000000000000e+01 -5.500000000000000000e+00
5.430000000000000000e+01 -5.400000000000000000e+00
5.440000000000000000e+01 -5.300000000000000000e+00
5.450000000000000000e+01 -5.200000000000000000e+00
5.460000000000000000e+01 -5.100000000000000000e+00
5.470000000000000000e+01 -5.000000000000000000e+00
5.480000000000000000e+01 -5.100000000000000000e+00
5.490000000000000000e+01 -5.200000000000000000e+00
5.500000000000000000e+01 -5.300000000000000000e+00
5.510000000000000000e+01 -5.200000000000000000e+00
5.520000000000000000e+01 -5.300000000000000000e+00
5.530000000000000000e+01 -5.300000000000000000e+00
5.540000000000000000e+01 -5.300000000000000000e+00
5.550000000000000000e+01 -5.200000000000000000e+00
5.560000000000000000e+01 -5.300000000000000000e+00
5.570000000000000000e+01 -5.200000000000000000e+00
5.580000000000000000e+01 -5.100000000000000000e+00
5.590000000000000000e+01 -5.000000000000000000e+00
5.600000000000000000e+01 -4.900000000000000000e+00
5.610000000000000000e+01 -4.800000000000000000e+00
5.620000000000000000e+01 -4.900000000000000000e+00
5.630000000000000000e+01 -4.800000000000000000e+00
5.640000000000000000e+01 -4.700000000000000000e+00
5.650000000000000000e+01 -4.600000000000000000e+00
5.660000000000000000e+01 -4.500000000000000000e+00
5.670000000000000000e+01 -4.400000000000000000e+00
5.680000000000000000e+01 -4.300000000000000000e+00
5.690000000000000000e+01 -4.200000000000000000e+00
5.700000000000000000e+01 -4.100000000000000000e+00
5.710000000000000000e+01 -4.000000000000000000e+00
5.720000000000000000e+01 -3.900000000000000000e+00
5.730000000000000000e+01 -3.800000000000000000e+00
5.740000000000000000e+01 -3.700000000000000000e+00
5.750000000000000000e+01 -3.600000000000000000e+00
5.760000000000000000e+01 -3.500000000000000000e+00
5.770000000000000000e+01 -3.400000000000000000e+00
5.780000000000000000e+01 -3.400000000000000000e+00
5.790000000000000000e+01 -3.400000000000000000e+00
5.800000000000000000e+01 -3.400000000000000000e+00
5.810000000000000000e+01 -3.400000000000000000e+00
5.820000000000000000e+01 -3.300000000000000000e+00
5.830000000000000000e+01 -3.200000000000000000e+00
5.840000000000000000e+01 -3.100000000000000000e+00
5.850000000000000000e+01 -3.000000000000000000e+00
5.860000000000000000e+01 -3.000000000000000000e+00
5.870000000000000000e+01 -3.000000000000000000e+00
5.880000000000000000e+01 -2.900000000000000000e+00
5.890000000000000000e+01 -2.800000000000000000e+00
5.900000000000000000e+01 -2.900000000000000000e+00
5.910000000000000000e+01 -2.800000000000000000e+00
5.920000000000000000e+01 -2.700000000000000000e+00
5.930000000000000000e+01 -2.800000000000000000e+00
5.940000000000000000e+01 -2.700000000000000000e+00
5.950000000000000000e+01 -2.600000000000000000e+00
5.960000000000000000e+01 -2.700000000000000000e+00
5.970000000000000000e+01 -2.800000000000000000e+00
5.980000000000000000e+01 -2.700000000000000000e+00
5.990000000000000000e+01 -2.600000000000000000e+00
6.000000000000000000e+01 -2.500000000000000000e+00
6.010000000000000000e+01 -2.500000000000000000e+00
6.020000000000000000e+01 -2.500000000000000000e+00
6.030000000000000000e+01 -2.500000000000000000e+00
6.040000000000000000e+01 -2.500000000000000000e+00
6.050000000000000000e+01 -2.400000000000000000e+00
6.060000000000000000e+01 -2.300000000000000000e+00
6.070000000000000000e+01 -2.200000000000000000e+00
6.080000000000000000e+01 -2.100000000000000000e+00
6.090000000000000000e+01 -2.000000000000000000e+00
6.100000000000000000e+01 -1.900000000000000000e+00
6.110000000000000000e+01 -1.800000000000000000e+00
6.120000000000000000e+01 -1.700000000000000000e+00
6.130000000000000000e+01 -1.600000000000000000e+00
6.140000000000000000e+01 -1.600000000000000000e+00
6.150000000000000000e+01 -1.600000000000000000e+00
6.160000000000000000e+01 -1.500000000000000000e+00
6.170000000000000000e+01 -1.400000000000000000e+00
6.180000000000000000e+01 -1.300000000000000000e+00
6.190000000000000000e+01 -1.300000000000000000e+00
6.200000000000000000e+01 -1.300000000000000000e+00
6.210000000000000000e+01 -1.200000000000000000e+00
6.220000000000000000e+01 -1.300000000000000000e+00
6.230000000000000000e+01 -1.200000000000000000e+00
6.240000000000000000e+01 -1.300000000000000000e+00
6.250000000000000000e+01 -1.200000000000000000e+00
6.260000000000000000e+01 -1.100000000000000000e+00
6.270000000000000000e+01 -1.000000000000000000e+00
6.280000000000000000e+01 -9.000000000000000000e-01
6.290000000000000000e+01 -8.000000000000000000e-01
6.300000000000000000e+01 -7.000000000000000000e-01
6.310000000000000000e+01 -7.000000000000000000e-01
6.320000000000000000e+01 -7.000000000000000000e-01
6.330000000000000000e+01 -6.000000000000000000e-01
6.340000000000000000e+01 -5.000000000000000000e-01
6.350000000000000000e+01 -4.000000000000000000e-01
6.360000000000000000e+01 -3.000000000000000000e-01
6.370000000000000000e+01 -2.000000000000000000e-01
6.380000000000000000e+01 -1.000000000000000000e-01
6.390000000000000000e+01 0.000000000000000000e-01


==> example_shrodobs_N960_q_rescaled10.txt <==
0.000000000000000000e-01 0.000000000000000000e-01
1.000000000000000000e-01 0.000000000000000000e-01
2.000000000000000000e-01 0.000000000000000000e-01
3.000000000000000000e-01 0.000000000000000000e-01
4.000000000000000000e-01 1.000000000000000000e-01
5.000000000000000000e-01 2.000000000000000000e-01
6.000000000000000000e-01 3.000000000000000000e-01
7.000000000000000000e-01 4.000000000000000000e-01
8.000000000000000000e-01 3.000000000000000000e-01
9.000000000000000000e-01 4.000000000000000000e-01
1.000000000000000000e+00 5.000000000000000000e-01
1.100000000000000000e+00 4.000000000000000000e-01
1.200000000000000000e+00 4.000000000000000000e-01
1.300000000000000000e+00 4.000000000000000000e-01
1.400000000000000000e+00 4.000000000000000000e-01
1.500000000000000000e+00 4.000000000000000000e-01
1.600000000000000000e+00 5.000000000000000000e-01
1.700000000000000000e+00 6.000000000000000000e-01
1.800000000000000000e+00 7.000000000000000000e-01
1.900000000000000000e+00 6.000000000000000000e-01
2.000000000000000000e+00 7.000000000000000000e-01
2.100000000000000000e+00 6.000000000000000000e-01
2.200000000000000000e+00 5.000000000000000000e-01
2.300000000000000000e+00 4.000000000000000000e-01
2.400000000000000000e+00 4.000000000000000000e-01
2.500000000000000000e+00 4.000000000000000000e-01
2.600000000000000000e+00 4.000000000000000000e-01
2.700000000000000000e+00 4.000000000000000000e-01
2.800000000000000000e+00 5.000000000000000000e-01
2.900000000000000000e+00 5.000000000000000000e-01
3.000000000000000000e+00 5.000000000000000000e-01
3.100000000000000000e+00 6.000000000000000000e-01
3.200000000000000000e+00 7.000000000000000000e-01
3.300000000000000000e+00 8.000000000000000000e-01
3.400000000000000000e+00 9.000000000000000000e-01
3.500000000000000000e+00 8.000000000000000000e-01
3.600000000000000000e+00 9.000000000000000000e-01
3.700000000000000000e+00 8.000000000000000000e-01
3.800000000000000000e+00 9.000000000000000000e-01
3.900000000000000000e+00 1.000000000000000000e+00
4.000000000000000000e+00 1.100000000000000000e+00
4.100000000000000000e+00 1.200000000000000000e+00
4.200000000000000000e+00 1.200000000000000000e+00
4.300000000000000000e+00 1.200000000000000000e+00
4.400000000000000000e+00 1.300000000000000000e+00
4.500000000000000000e+00 1.300000000000000000e+00
4.600000000000000000e+00 1.300000000000000000e+00
4.700000000000000000e+00 1.400000000000000000e+00
4.800000000000000000e+00 1.300000000000000000e+00
4.900000000000000000e+00 1.200000000000000000e+00
5.000000000000000000e+00 1.300000000000000000e+00
5.100000000000000000e+00 1.200000000000000000e+00
5.200000000000000000e+00 1.300000000000000000e+00
5.300000000000000000e+00 1.400000000000000000e+00
5.400000000000000000e+00 1.400000000000000000e+00
5.500000000000000000e+00 1.400000000000000000e+00
5.600000000000000000e+00 1.500000000000000000e+00
5.700000000000000000e+00 1.400000000000000000e+00
5.800000000000000000e+00 1.300000000000000000e+00
5.900000000000000000e+00 1.400000000000000000e+00
6.000000000000000000e+00 1.500000000000000000e+00
6.100000000000000000e+00 1.600000000000000000e+00
6.200000000000000000e+00 1.700000000000000000e+00
6.300000000000000000e+00 1.800000000000000000e+00
6.400000000000000000e+00 1.900000000000000000e+00
6.500000000000000000e+00 1.800000000000000000e+00
6.600000000000000000e+00 1.900000000000000000e+00
6.700000000000000000e+00 2.000000000000000000e+00
6.800000000000000000e+00 2.000000000000000000e+00
6.900000000000000000e+00 2.000000000000000000e+00
7.000000000000000000e+00 2.000000000000000000e+00
7.100000000000000000e+00 2.000000000000000000e+00
7.200000000000000000e+00 1.900000000000000000e+00
7.300000000000000000e+00 1.900000000000000000e+00
7.400000000000000000e+00 1.900000000000000000e+00
7.500000000000000000e+00 1.900000000000000000e+00
7.600000000000000000e+00 1.900000000000000000e+00
7.700000000000000000e+00 2.000000000000000000e+00
7.800000000000000000e+00 2.100000000000000000e+00
7.900000000000000000e+00 2.200000000000000000e+00
8.000000000000000000e+00 2.300000000000000000e+00
8.100000000000000000e+00 2.200000000000000000e+00
8.200000000000000000e+00 2.300000000000000000e+00
8.300000000000000000e+00 2.300000000000000000e+00
8.400000000000000000e+00 2.300000000000000000e+00
8.500000000000000000e+00 2.200000000000000000e+00
8.600000000000000000e+00 2.100000000000000000e+00
8.700000000000000000e+00 2.200000000000000000e+00
8.800000000000000000e+00 2.300000000000000000e+00
8.900000000000000000e+00 2.200000000000000000e+00
9.000000000000000000e+00 2.300000000000000000e+00
9.100000000000000000e+00 2.400000000000000000e+00
9.200000000000000000e+00 2.500000000000000000e+00
9.300000000000000000e+00 2.400000000000000000e+00
9.400000000000000000e+00 2.400000000000000000e+00
9.500000000000000000e+00 2.400000000000000000e+00
9.600000000000000000e+00 2.500000000000000000e+00
9.700000000000000000e+00 2.600000000000000000e+00
9.800000000000000000e+00 2.700000000000000000e+00
9.900000000000000000e+00 2.800000000000000000e+00
1.000000000000000000e+01 2.700000000000000000e+00
1.010000000000000000e+01 2.800000000000000000e+00
1.020000000000000000e+01 2.900000000000000000e+00
1.030000000000000000e+01 3.000000000000000000e+00
1.040000000000000000e+01 3.100000000000000000e+00
1.050000000000000000e+01 3.200000000000000000e+00
1.060000000000000000e+01 3.300000000000000000e+00
1.070000000000000000e+01 3.400000000000000000e+00
1.080000000000000000e+01 3.500000000000000000e+00
1.090000000000000000e+01 3.400000000000000000e+00
1.100000000000000000e+01 3.500000000000000000e+00
1.110000000000000000e+01 3.500000000000000000e+00
1.120000000000000000e+01 3.500000000000000000e+00
1.130000000000000000e+01 3.600000000000000000e+00
1.140000000000000000e+01 3.700000000000000000e+00
1.150000000000000000e+01 3.600000000000000000e+00
1.160000000000000000e+01 3.700000000000000000e+00
1.170000000000000000e+01 3.800000000000000000e+00
1.180000000000000000e+01 3.900000000000000000e+00
1.190000000000000000e+01 4.000000000000000000e+00
1.200000000000000000e+01 4.100000000000000000e+00
1.210000000000000000e+01 4.000000000000000000e+00
1.220000000000000000e+01 3.900000000000000000e+00
1.230000000000000000e+01 4.000000000000000000e+00
1.240000000000000000e+01 4.100000000000000000e+00
1.250000000000000000e+01 4.200000000000000000e+00
1.260000000000000000e+01 4.300000000000000000e+00
1.270000000000000000e+01 4.200000000000000000e+00
1.280000000000000000e+01 4.300000000000000000e+00
1.290000000000000000e+01 4.400000000000000000e+00
1.300000000000000000e+01 4.300000000000000000e+00
1.310000000000000000e+01 4.400000000000000000e+00
1.320000000000000000e+01 4.500000000000000000e+00
1.330000000000000000e+01 4.600000000000000000e+00
1.340000000000000000e+01 4.700000000000000000e+00
1.350000000000000000e+01 4.800000000000000000e+00
1.360000000000000000e+01 4.700000000000000000e+00
1.370000000000000000e+01 4.700000000000000000e+00
1.380000000000000000e+01 4.700000000000000000e+00
1.390000000000000000e+01 4.600000000000000000e+00
1.400000000000000000e+01 4.500000000000000000e+00
1.410000000000000000e+01 4.400000000000000000e+00
1.420000000000000000e+01 4.500000000000000000e+00
1.430000000000000000e+01 4.600000000000000000e+00
1.440000000000000000e+01 4.700000000000000000e+00
1.450000000000000000e+01 4.800000000000000000e+00
1.460000000000000000e+01 4.900000000000000000e+00
1.470000000000000000e+01 5.000000000000000000e+00
1.480000000000000000e+01 5.100000000000000000e+00
1.490000000000000000e+01 5.100000000000000000e+00
1.500000000000000000e+01 5.100000000000000000e+00
1.510000000000000000e+01 5.100000000000000000e+00
1.520000000000000000e+01 5.100000000000000000e+00
1.530000000000000000e+01 5.200000000000000000e+00
1.540000000000000000e+01 5.300000000000000000e+00
1.550000000000000000e+01 5.400000000000000000e+00
1.560000000000000000e+01 5.500000000000000000e+00
1.570000000000000000e+01 5.600000000000000000e+00
1.580000000000000000e+01 5.700000000000000000e+00
1.590000000000000000e+01 5.800000000000000000e+00
1.600000000000000000e+01 5.800000000000000000e+00
1.610000000000000000e+01 5.800000000000000000e+00
1.620000000000000000e+01 5.900000000000000000e+00
1.630000000000000000e+01 6.000000000000000000e+00
1.640000000000000000e+01 6.100000000000000000e+00
1.650000000000000000e+01 6.100000000000000000e+00
1.660000000000000000e+01 6.100000000000000000e+00
1.670000000000000000e+01 6.200000000000000000e+00
1.680000000000000000e+01 6.300000000000000000e+00
1.690000000000000000e+01 6.200000000000000000e+00
1.700000000000000000e+01 6.200000000000000000e+00
1.710000000000000000e+01 6.200000000000000000e+00
1.720000000000000000e+01 6.300000000000000000e+00
1.730000000000000000e+01 6.400000000000000000e+00
1.740000000000000000e+01 6.500000000000000000e+00
1.750000000000000000e+01 6.600000000000000000e+00
1.760000000000000000e+01 6.700000000000000000e+00
1.770000000000000000e+01 6.800000000000000000e+00
1.780000000000000000e+01 6.900000000000000000e+00
1.790000000000000000e+01 7.000000000000000000e+00
1.800000000000000000e+01 7.100000000000000000e+00
1.810000000000000000e+01 7.200000000000000000e+00
1.820000000000000000e+01 7.300000000000000000e+00
1.830000000000000000e+01 7.400000000000000000e+00
1.840000000000000000e+01 7.500000000000000000e+00
1.850000000000000000e+01 7.600000000000000000e+00
1.860000000000000000e+01 7.500000000000000000e+00
1.870000000000000000e+01 7.600000000000000000e+00
1.880000000000000000e+01 7.600000000000000000e+00
1.890000000000000000e+01 7.600000000000000000e+00
1.900000000000000000e+01 7.700000000000000000e+00
1.910000000000000000e+01 7.800000000000000000e+00
1.920000000000000000e+01 7.900000000000000000e+00
1.930000000000000000e+01 8.000000000000000000e+00
1.940000000000000000e+01 8.000000000000000000e+00
1.950000000000000000e+01 8.000000000000000000e+00
1.960000000000000000e+01 8.100000000000000000e+00
1.970000000000000000e+01 8.200000000000000000e+00
1.980000000000000000e+01 8.300000000000000000e+00
1.990000000000000000e+01 8.400000000000000000e+00
2.000000000000000000e+01 8.500000000000000000e+00
2.010000000000000000e+01 8.600000000000000000e+00
2.020000000000000000e+01 8.700000000000000000e+00
2.030000000000000000e+01 8.800000000000000000e+00
2.040000000000000000e+01 8.900000000000000000e+00
2.050000000000000000e+01 9.000000000000000000e+00
2.060000000000000000e+01 8.900000000000000000e+00
2.070000000000000000e+01 9.000000000000000000e+00
2.080000000000000000e+01 9.100000000000000000e+00
2.090000000000000000e+01 9.200000000000000000e+00
2.100000000000000000e+01 9.300000000000000000e+00
2.110000000000000000e+01 9.300000000000000000e+00
2.120000000000000000e+01 9.300000000000000000e+00
2.130000000000000000e+01 9.400000000000000000e+00
2.140000000000000000e+01 9.300000000000000000e+00
2.150000000000000000e+01 9.400000000000000000e+00
2.160000000000000000e+01 9.500000000000000000e+00
2.170000000000000000e+01 9.600000000000000000e+00
2.180000000000000000e+01 9.700000000000000000e+00
2.190000000000000000e+01 9.800000000000000000e+00
2.200000000000000000e+01 9.900000000000000000e+00
2.210000000000000000e+01 9.900000000000000000e+00
2.220000000000000000e+01 9.900000000000000000e+00
2.230000000000000000e+01 1.000000000000000000e+01
2.240000000000000000e+01 1.010000000000000000e+01
2.250000000000000000e+01 1.020000000000000000e+01
2.260000000000000000e+01 1.010000000000000000e+01
2.270000000000000000e+01 1.000000000000000000e+01
2.280000000000000000e+01 1.000000000000000000e+01
2.290000000000000000e+01 1.000000000000000000e+01
2.300000000000000000e+01 1.000000000000000000e+01
2.310000000000000000e+01 1.000000000000000000e+01
2.320000000000000000e+01 9.900000000000000000e+00
2.330000000000000000e+01 1.000000000000000000e+01
2.340000000000000000e+01 9.900000000000000000e+00
2.350000000000000000e+01 9.800000000000000000e+00
2.360000000000000000e+01 9.900000000000000000e+00
2.370000000000000000e+01 9.800000000000000000e+00
2.380000000000000000e+01 9.700000000000000000e+00
2.390000000000000000e+01 9.800000000000000000e+00
2.400000000000000000e+01 9.800000000000000000e+00
2.410000000000000000e+01 9.800000000000000000e+00
2.420000000000000000e+01 9.900000000000000000e+00
2.430000000000000000e+01 9.800000000000000000e+00
2.440000000000000000e+01 9.900000000000000000e+00
2.450000000000000000e+01 1.000000000000000000e+01
2.460000000000000000e+01 1.010000000000000000e+01
2.470000000000000000e+01 1.000000000000000000e+01
2.480000000000000000e+01 9.900000000000000000e+00
2.490000000000000000e+01 1.000000000000000000e+01
2.500000000000000000e+01 9.900000000000000000e+00
2.510000000000000000e+01 9.800000000000000000e+00
2.520000000000000000e+01 9.700000000000000000e+00
2.530000000000000000e+01 9.700000000000000000e+00
2.540000000000000000e+01 9.700000000000000000e+00
2.550000000000000000e+01 9.600000000000000000e+00
2.560000000000000000e+01 9.700000000000000000e+00
2.570000000000000000e+01 9.600000000000000000e+00
2.580000000000000000e+01 9.500000000000000000e+00
2.590000000000000000e+01 9.400000000000000000e+00
2.600000000000000000e+01 9.300000000000000000e+00
2.610000000000000000e+01 9.300000000000000000e+00
2.620000000000000000e+01 9.300000000000000000e+00
2.630000000000000000e+01 9.200000000000000000e+00
2.640000000000000000e+01 9.200000000000000000e+00
2.650000000000000000e+01 9.200000000000000000e+00
2.660000000000000000e+01 9.100000000000000000e+00
2.670000000000000000e+01 9.000000000000000000e+00
2.680000000000000000e+01 8.900000000000000000e+00
2.690000000000000000e+01 8.800000000000000000e+00
2.700000000000000000e+01 8.700000000000000000e+00
2.710000000000000000e+01 8.800000000000000000e+00
2.720000000000000000e+01 8.700000000000000000e+00
2.730000000000000000e+01 8.800000000000000000e+00
2.740000000000000000e+01 8.700000000000000000e+00
2.750000000000000000e+01 8.600000000000000000e+00
2.760000000000000000e+01 8.500000000000000000e+00
2.770000000000000000e+01 8.600000000000000000e+00
2.780000000000000000e+01 8.500000000000000000e+00
2.790000000000000000e+01 8.400000000000000000e+00
2.800000000000000000e+01 8.300000000000000000e+00
2.810000000000000000e+01 8.200000000000000000e+00
2.820000000000000000e+01 8.100000000000000000e+00
2.830000000000000000e+01 8.000000000000000000e+00
2.840000000000000000e+01 7.900000000000000000e+00
2.850000000000000000e+01 7.800000000000000000e+00
2.860000000000000000e+01 7.700000000000000000e+00
2.870000000000000000e+01 7.600000000000000000e+00
2.880000000000000000e+01 7.500000000000000000e+00
2.890000000000000000e+01 7.400000000000000000e+00
2.900000000000000000e+01 7.400000000000000000e+00
2.910000000000000000e+01 7.400000000000000000e+00
2.920000000000000000e+01 7.300000000000000000e+00
2.930000000000000000e+01 7.200000000000000000e+00
2.940000000000000000e+01 7.100000000000000000e+00
2.950000000000000000e+01 7.200000000000000000e+00
2.960000000000000000e+01 7.100000000000000000e+00
2.970000000000000000e+01 7.000000000000000000e+00
2.980000000000000000e+01 6.900000000000000000e+00
2.990000000000000000e+01 6.800000000000000000e+00
3.000000000000000000e+01 6.700000000000000000e+00
3.010000000000000000e+01 6.600000000000000000e+00
3.020000000000000000e+01 6.500000000000000000e+00
3.030000000000000000e+01 6.400000000000000000e+00
3.040000000000000000e+01 6.300000000000000000e+00
3.050000000000000000e+01 6.400000000000000000e+00
3.060000000000000000e+01 6.300000000000000000e+00
3.070000000000000000e+01 6.200000000000000000e+00
3.080000000000000000e+01 6.100000000000000000e+00
3.090000000000000000e+01 6.000000000000000000e+00
3.100000000000000000e+01 5.900000000000000000e+00
3.110000000000000000e+01 5.800000000000000000e+00
3.120000000000000000e+01 5.700000000000000000e+00
3.130000000000000000e+01 5.600000000000000000e+00
3.140000000000000000e+01 5.500000000000000000e+00
3.150000000000000000e+01 5.400000000000000000e+00
3.160000000000000000e+01 5.300000000000000000e+00
3.170000000000000000e+01 5.200000000000000000e+00
3.180000000000000000e+01 5.300000000000000000e+00
3.190000000000000000e+01 5.200000000000000000e+00
3.200000000000000000e+01 5.100000000000000000e+00
3.210000000000000000e+01 5.000000000000000000e+00
3.220000000000000000e+01 4.900000000000000000e+00
3.230000000000000000e+01 4.800000000000000000e+00
3.240000000000000000e+01 4.900000000000000000e+00
3.250000000000000000e+01 4.800000000000000000e+00
3.260000000000000000e+01 4.700000000000000000e+00
3.270000000000000000e+01 4.600000000000000000e+00
3.280000000000000000e+01 4.500000000000000000e+00
3.290000000000000000e+01 4.400000000000000000e+00
3.300000000000000000e+01 4.500000000000000000e+00
3.310000000000000000e+01 4.400000000000000000e+00
3.320000000000000000e+01 4.300000000000000000e+00
3.330000000000000000e+01 4.200000000000000000e+00
3.340000000000000000e+01 4.100000000000000000e+00
3.350000000000000000e+01 4.000000000000000000e+00
3.360000000000000000e+01 3.900000000000000000e+00
3.370000000000000000e+01 3.800000000000000000e+00
3.380000000000000000e+01 3.700000000000000000e+00
3.390000000000000000e+01 3.600000000000000000e+00
3.400000000000000000e+01 3.500000000000000000e+00
3.410000000000000000e+01 3.400000000000000000e+00
3.420000000000000000e+01 3.300000000000000000e+00
3.430000000000000000e+01 3.200000000000000000e+00
3.440000000000000000e+01 3.300000000000000000e+00
3.450000000000000000e+01 3.200000000000000000e+00
3.460000000000000000e+01 3.100000000000000000e+00
3.470000000000000000e+01 3.000000000000000000e+00
3.480000000000000000e+01 2.900000000000000000e+00
3.490000000000000000e+01 2.800000000000000000e+00
3.500000000000000000e+01 2.700000000000000000e+00
3.510000000000000000e+01 2.600000000000000000e+00
3.520000000000000000e+01 2.500000000000000000e+00
3.530000000000000000e+01 2.400000000000000000e+00
3.540000000000000000e+01 2.300000000000000000e+00
3.550000000000000000e+01 2.200000000000000000e+00
3.560000000000000000e+01 2.300000000000000000e+00
3.570000000000000000e+01 2.200000000000000000e+00
3.580000000000000000e+01 2.100000000000000000e+00
3.590000000000000000e+01 2.000000000000000000e+00
3.600000000000000000e+01 1.900000000000000000e+00
3.610000000000000000e+01 1.800000000000000000e+00
3.620000000000000000e+01 1.700000000000000000e+00
3.630000000000000000e+01 1.600000000000000000e+00
3.640000000000000000e+01 1.500000000000000000e+00
3.650000000000000000e+01 1.400000000000000000e+00
3.660000000000000000e+01 1.300000000000000000e+00
3.670000000000000000e+01 1.200000000000000000e+00
3.680000000000000000e+01 1.200000000000000000e+00
3.690000000000000000e+01 1.200000000000000000e+00
3.700000000000000000e+01 1.100000000000000000e+00
3.710000000000000000e+01 1.000000000000000000e+00
3.720000000000000000e+01 9.000000000000000000e-01
3.730000000000000000e+01 8.000000000000000000e-01
3.740000000000000000e+01 9.000000000000000000e-01
3.750000000000000000e+01 8.000000000000000000e-01
3.760000000000000000e+01 7.000000000000000000e-01
3.770000000000000000e+01 6.000000000000000000e-01
3.780000000000000000e+01 5.000000000000000000e-01
3.790000000000000000e+01 4.000000000000000000e-01
3.800000000000000000e+01 3.000000000000000000e-01
3.810000000000000000e+01 2.000000000000000000e-01
3.820000000000000000e+01 1.000000000000000000e-01
3.830000000000000000e+01 1.000000000000000000e-01
3.840000000000000000e+01 1.000000000000000000e-01
3.850000000000000000e+01 0.000000000000000000e-01
3.860000000000000000e+01 1.000000000000000000e-01
3.870000000000000000e+01 0.000000000000000000e-01
3.880000000000000000e+01 1.000000000000000000e-01
3.890000000000000000e+01 0.000000000000000000e-01
3.900000000000000000e+01 0.000000000000000000e-01
3.910000000000000000e+01 0.000000000000000000e-01
3.920000000000000000e+01 -1.000000000000000000e-01
3.930000000000000000e+01 -2.000000000000000000e-01
3.940000000000000000e+01 -1.000000000000000000e-01
3.950000000000000000e+01 -1.000000000000000000e-01
3.960000000000000000e+01 -1.000000000000000000e-01
3.970000000000000000e+01 -1.000000000000000000e-01
3.980000000000000000e+01 -1.000000000000000000e-01
3.990000000000000000e+01 0.000000000000000000e-01
4.000000000000000000e+01 -1.000000000000000000e-01
4.010000000000000000e+01 -2.000000000000000000e-01
4.020000000000000000e+01 -2.000000000000000000e-01
4.030000000000000000e+01 -2.000000000000000000e-01
4.040000000000000000e+01 -3.000000000000000000e-01
4.050000000000000000e+01 -3.000000000000000000e-01
4.060000000000000000e+01 -3.000000000000000000e-01
4.070000000000000000e+01 -4.000000000000000000e-01
4.080000000000000000e+01 -5.000000000000000000e-01
4.090000000000000000e+01 -6.000000000000000000e-01
4.100000000000000000e+01 -7.000000000000000000e-01
4.110000000000000000e+01 -8.000000000000000000e-01
4.120000000000000000e+01 -9.000000000000000000e-01
4.130000000000000000e+01 -1.000000000000000000e+00
4.140000000000000000e+01 -1.100000000000000000e+00
4.150000000000000000e+01 -1.200000000000000000e+00
4.160000000000000000e+01 -1.100000000000000000e+00
4.170000000000000000e+01 -1.100000000000000000e+00
4.180000000000000000e+01 -1.100000000000000000e+00
4.190000000000000000e+01 -1.200000000000000000e+00
4.200000000000000000e+01 -1.300000000000000000e+00
4.210000000000000000e+01 -1.400000000000000000e+00
4.220000000000000000e+01 -1.500000000000000000e+00
4.230000000000000000e+01 -1.600000000000000000e+00
4.240000000000000000e+01 -1.700000000000000000e+00
4.250000000000000000e+01 -1.800000000000000000e+00
4.260000000000000000e+01 -1.900000000000000000e+00
4.270000000000000000e+01 -1.900000000000000000e+00
4.280000000000000000e+01 -1.900000000000000000e+00
4.290000000000000000e+01 -2.000000000000000000e+00
4.300000000000000000e+01 -2.100000000000000000e+00
4.310000000000000000e+01 -2.200000000000000000e+00
4.320000000000000000e+01 -2.300000000000000000e+00
4.330000000000000000e+01 -2.400000000000000000e+00
4.340000000000000000e+01 -2.500000000000000000e+00
4.350000000000000000e+01 -2.600000000000000000e+00
4.360000000000000000e+01 -2.500000000000000000e+00
4.370000000000000000e+01 -2.600000000000000000e+00
4.380000000000000000e+01 -2.700000000000000000e+00
4.390000000000000000e+01 -2.800000000000000000e+00
4.400000000000000000e+01 -2.900000000000000000e+00
4.410000000000000000e+01 -2.900000000000000000e+00
4.420000000000000000e+01 -2.900000000000000000e+00
4.430000000000000000e+01 -2.800000000000000000e+00
4.440000000000000000e+01 -2.900000000000000000e+00
4.450000000000000000e+01 -3.000000000000000000e+00
4.460000000000000000e+01 -3.100000000000000000e+00
4.470000000000000000e+01 -3.200000000000000000e+00
4.480000000000000000e+01 -3.100000000000000000e+00
4.490000000000000000e+01 -3.200000000000000000e+00
4.500000000000000000e+01 -3.100000000000000000e+00
4.510000000000000000e+01 -3.200000000000000000e+00
4.520000000000000000e+01 -3.300000000000000000e+00
4.530000000000000000e+01 -3.400000000000000000e+00
4.540000000000000000e+01 -3.400000000000000000e+00
4.550000000000000000e+01 -3.400000000000000000e+00
4.560000000000000000e+01 -3.500000000000000000e+00
4.570000000000000000e+01 -3.400000000000000000e+00
4.580000000000000000e+01 -3.500000000000000000e+00
4.590000000000000000e+01 -3.600000000000000000e+00
4.600000000000000000e+01 -3.700000000000000000e+00
4.610000000000000000e+01 -3.800000000000000000e+00
4.620000000000000000e+01 -3.700000000000000000e+00
4.630000000000000000e+01 -3.800000000000000000e+00
4.640000000000000000e+01 -3.900000000000000000e+00
4.650000000000000000e+01 -3.800000000000000000e+00
4.660000000000000000e+01 -3.900000000000000000e+00
4.670000000000000000e+01 -3.900000000000000000e+00
4.680000000000000000e+01 -3.900000000000000000e+00
4.690000000000000000e+01 -4.000000000000000000e+00
4.700000000000000000e+01 -4.100000000000000000e+00
4.710000000000000000e+01 -4.000000000000000000e+00
4.720000000000000000e+01 -4.100000000000000000e+00
4.730000000000000000e+01 -4.000000000000000000e+00
4.740000000000000000e+01 -4.000000000000000000e+00
4.750000000000000000e+01 -4.000000000000000000e+00
4.760000000000000000e+01 -4.100000000000000000e+00
4.770000000000000000e+01 -4.200000000000000000e+00
4.780000000000000000e+01 -4.300000000000000000e+00
4.790000000000000000e+01 -4.200000000000000000e+00
4.800000000000000000e+01 -4.300000000000000000e+00
4.810000000000000000e+01 -4.400000000000000000e+00
4.820000000000000000e+01 -4.300000000000000000e+00
4.830000000000000000e+01 -4.400000000000000000e+00
4.840000000000000000e+01 -4.500000000000000000e+00
4.850000000000000000e+01 -4.600000000000000000e+00
4.860000000000000000e+01 -4.700000000000000000e+00
4.870000000000000000e+01 -4.800000000000000000e+00
4.880000000000000000e+01 -4.800000000000000000e+00
4.890000000000000000e+01 -4.800000000000000000e+00
4.900000000000000000e+01 -4.800000000000000000e+00
4.910000000000000000e+01 -4.800000000000000000e+00
4.920000000000000000e+01 -4.900000000000000000e+00
4.930000000000000000e+01 -5.000000000000000000e+00
4.940000000000000000e+01 -5.100000000000000000e+00
4.950000000000000000e+01 -5.200000000000000000e+00
4.960000000000000000e+01 -5.300000000000000000e+00
4.970000000000000000e+01 -5.400000000000000000e+00
4.980000000000000000e+01 -5.500000000000000000e+00
4.990000000000000000e+01 -5.600000000000000000e+00
5.000000000000000000e+01 -5.500000000000000000e+00
5.010000000000000000e+01 -5.600000000000000000e+00
5.020000000000000000e+01 -5.700000000000000000e+00
5.030000000000000000e+01 -5.600000000000000000e+00
5.040000000000000000e+01 -5.700000000000000000e+00
5.050000000000000000e+01 -5.800000000000000000e+00
5.060000000000000000e+01 -5.900000000000000000e+00
5.070000000000000000e+01 -6.000000000000000000e+00
5.080000000000000000e+01 -6.000000000000000000e+00
5.090000000000000000e+01 -6.000000000000000000e+00
5.100000000000000000e+01 -5.900000000000000000e+00
5.110000000000000000e+01 -6.000000000000000000e+00
5.120000000000000000e+01 -6.100000000000000000e+00
5.130000000000000000e+01 -6.200000000000000000e+00
5.140000000000000000e+01 -6.300000000000000000e+00
5.150000000000000000e+01 -6.400000000000000000e+00
5.160000000000000000e+01 -6.400000000000000000e+00
5.170000000000000000e+01 -6.400000000000000000e+00
5.180000000000000000e+01 -6.500000000000000000e+00
5.190000000000000000e+01 -6.500000000000000000e+00
5.200000000000000000e+01 -6.500000000000000000e+00
5.210000000000000000e+01 -6.600000000000000000e+00
5.220000000000000000e+01 -6.600000000000000000e+00
5.230000000000000000e+01 -6.600000000000000000e+00
5.240000000000000000e+01 -6.700000000000000000e+00
5.250000000000000000e+01 -6.800000000000000000e+00
5.260000000000000000e+01 -6.900000000000000000e+00
5.270000000000000000e+01 -6.900000000000000000e+00
5.280000000000000000e+01 -6.900000000000000000e+00
5.290000000000000000e+01 -6.800000000000000000e+00
5.300000000000000000e+01 -6.700000000000000000e+00
5.310000000000000000e+01 -6.800000000000000000e+00
5.320000000000000000e+01 -6.800000000000000000e+00
5.330000000000000000e+01 -6.800000000000000000e+00
5.340000000000000000e+01 -6.900000000000000000e+00
5.350000000000000000e+01 -6.800000000000000000e+00
5.360000000000000000e+01 -6.900000000000000000e+00
5.370000000000000000e+01 -7.000000000000000000e+00
5.380000000000000000e+01 -7.000000000000000000e+00
5.390000000000000000e+01 -7.000000000000000000e+00
5.400000000000000000e+01 -7.000000000000000000e+00
5.410000000000000000e+01 -7.000000000000000000e+00
5.420000000000000000e+01 -7.000000000000000000e+00
5.430000000000000000e+01 -7.000000000000000000e+00
5.440000000000000000e+01 -7.100000000000000000e+00
5.450000000000000000e+01 -7.200000000000000000e+00
5.460000000000000000e+01 -7.100000000000000000e+00
5.470000000000000000e+01 -7.200000000000000000e+00
5.480000000000000000e+01 -7.300000000000000000e+00
5.490000000000000000e+01 -7.400000000000000000e+00
5.500000000000000000e+01 -7.500000000000000000e+00
5.510000000000000000e+01 -7.400000000000000000e+00
5.520000000000000000e+01 -7.500000000000000000e+00
5.530000000000000000e+01 -7.500000000000000000e+00
5.540000000000000000e+01 -7.500000000000000000e+00
5.550000000000000000e+01 -7.400000000000000000e+00
5.560000000000000000e+01 -7.300000000000000000e+00
5.570000000000000000e+01 -7.400000000000000000e+00
5.580000000000000000e+01 -7.500000000000000000e+00
5.590000000000000000e+01 -7.600000000000000000e+00
5.600000000000000000e+01 -7.700000000000000000e+00
5.610000000000000000e+01 -7.800000000000000000e+00
5.620000000000000000e+01 -7.900000000000000000e+00
5.630000000000000000e+01 -8.000000000000000000e+00
5.640000000000000000e+01 -7.900000000000000000e+00
5.650000000000000000e+01 -8.000000000000000000e+00
5.660000000000000000e+01 -8.100000000000000000e+00
5.670000000000000000e+01 -8.200000000000000000e+00
5.680000000000000000e+01 -8.300000000000000000e+00
5.690000000000000000e+01 -8.400000000000000000e+00
5.700000000000000000e+01 -8.300000000000000000e+00
5.710000000000000000e+01 -8.200000000000000000e+00
5.720000000000000000e+01 -8.300000000000000000e+00
5.730000000000000000e+01 -8.300000000000000000e+00
5.740000000000000000e+01 -8.300000000000000000e+00
5.750000000000000000e+01 -8.200000000000000000e+00
5.760000000000000000e+01 -8.200000000000000000e+00
5.770000000000000000e+01 -8.200000000000000000e+00
5.780000000000000000e+01 -8.300000000000000000e+00
5.790000000000000000e+01 -8.400000000000000000e+00
5.800000000000000000e+01 -8.400000000000000000e+00
5.810000000000000000e+01 -8.400000000000000000e+00
5.820000000000000000e+01 -8.500000000000000000e+00
5.830000000000000000e+01 -8.600000000000000000e+00
5.840000000000000000e+01 -8.700000000000000000e+00
5.850000000000000000e+01 -8.600000000000000000e+00
5.860000000000000000e+01 -8.700000000000000000e+00
5.870000000000000000e+01 -8.800000000000000000e+00
5.880000000000000000e+01 -8.700000000000000000e+00
5.890000000000000000e+01 -8.800000000000000000e+00
5.900000000000000000e+01 -8.700000000000000000e+00
5.910000000000000000e+01 -8.700000000000000000e+00
5.920000000000000000e+01 -8.700000000000000000e+00
5.930000000000000000e+01 -8.800000000000000000e+00
5.940000000000000000e+01 -8.900000000000000000e+00
5.950000000000000000e+01 -8.800000000000000000e+00
5.960000000000000000e+01 -8.900000000000000000e+00
5.970000000000000000e+01 -8.900000000000000000e+00
5.980000000000000000e+01 -8.900000000000000000e+00
5.990000000000000000e+01 -9.000000000000000000e+00
6.000000000000000000e+01 -9.100000000000000000e+00
6.010000000000000000e+01 -9.000000000000000000e+00
6.020000000000000000e+01 -9.100000000000000000e+00
6.030000000000000000e+01 -9.100000000000000000e+00
6.040000000000000000e+01 -9.100000000000000000e+00
6.050000000000000000e+01 -9.000000000000000000e+00
6.060000000000000000e+01 -9.100000000000000000e+00
6.070000000000000000e+01 -9.200000000000000000e+00
6.080000000000000000e+01 -9.200000000000000000e+00
6.090000000000000000e+01 -9.200000000000000000e+00
6.100000000000000000e+01 -9.300000000000000000e+00
6.110000000000000000e+01 -9.400000000000000000e+00
6.120000000000000000e+01 -9.500000000000000000e+00
6.130000000000000000e+01 -9.600000000000000000e+00
6.140000000000000000e+01 -9.600000000000000000e+00
6.150000000000000000e+01 -9.600000000000000000e+00
6.160000000000000000e+01 -9.700000000000000000e+00
6.170000000000000000e+01 -9.600000000000000000e+00
6.180000000000000000e+01 -9.700000000000000000e+00
6.190000000000000000e+01 -9.800000000000000000e+00
6.200000000000000000e+01 -9.700000000000000000e+00
6.210000000000000000e+01 -9.800000000000000000e+00
6.220000000000000000e+01 -9.900000000000000000e+00
6.230000000000000000e+01 -9.800000000000000000e+00
6.240000000000000000e+01 -9.900000000000000000e+00
6.250000000000000000e+01 -9.800000000000000000e+00
6.260000000000000000e+01 -9.900000000000000000e+00
6.270000000000000000e+01 -9.800000000000000000e+00
6.280000000000000000e+01 -9.700000000000000000e+00
6.290000000000000000e+01 -9.600000000000000000e+00
6.300000000000000000e+01 -9.600000000000000000e+00
6.310000000000000000e+01 -9.600000000000000000e+00
6.320000000000000000e+01 -9.700000000000000000e+00
6.330000000000000000e+01 -9.800000000000000000e+00
6.340000000000000000e+01 -9.900000000000000000e+00
6.350000000000000000e+01 -9.800000000000000000e+00
6.360000000000000000e+01 -9.700000000000000000e+00
6.370000000000000000e+01 -9.700000000000000000e+00
6.380000000000000000e+01 -9.700000000000000000e+00
6.390000000000000000e+01 -9.700000000000000000e+00
6.400000000000000000e+01 -9.700000000000000000e+00
6.410000000000000000e+01 -9.800000000000000000e+00
6.420000000000000000e+01 -9.900000000000000000e+00
6.430000000000000000e+01 -1.000000000000000000e+01
6.440000000000000000e+01 -9.900000000000000000e+00
6.450000000000000000e+01 -1.000000000000000000e+01
6.460000000000000000e+01 -1.000000000000000000e+01
6.470000000000000000e+01 -1.000000000000000000e+01
6.480000000000000000e+01 -9.900000000000000000e+00
6.490000000000000000e+01 -9.800000000000000000e+00
6.500000000000000000e+01 -9.700000000000000000e+00
6.510000000000000000e+01 -9.700000000000000000e+00
6.520000000000000000e+01 -9.700000000000000000e+00
6.530000000000000000e+01 -9.600000000000000000e+00
6.540000000000000000e+01 -9.500000000000000000e+00
6.550000000000000000e+01 -9.600000000000000000e+00
6.560000000000000000e+01 -9.500000000000000000e+00
6.570000000000000000e+01 -9.500000000000000000e+00
6.580000000000000000e+01 -9.500000000000000000e+00
6.590000000000000000e+01 -9.600000000000000000e+00
6.600000000000000000e+01 -9.700000000000000000e+00
6.610000000000000000e+01 -9.800000000000000000e+00
6.620000000000000000e+01 -9.700000000000000000e+00
6.630000000000000000e+01 -9.600000000000000000e+00
6.640000000000000000e+01 -9.500000000000000000e+00
6.650000000000000000e+01 -9.500000000000000000e+00
6.660000000000000000e+01 -9.500000000000000000e+00
6.670000000000000000e+01 -9.600000000000000000e+00
6.680000000000000000e+01 -9.500000000000000000e+00
6.690000000000000000e+01 -9.600000000000000000e+00
6.700000000000000000e+01 -9.700000000000000000e+00
6.710000000000000000e+01 -9.600000000000000000e+00
6.720000000000000000e+01 -9.700000000000000000e+00
6.730000000000000000e+01 -9.800000000000000000e+00
6.740000000000000000e+01 -9.900000000000000000e+00
6.750000000000000000e+01 -9.800000000000000000e+00
6.760000000000000000e+01 -9.700000000000000000e+00
6.770000000000000000e+01 -9.600000000000000000e+00
6.780000000000000000e+01 -9.500000000000000000e+00
6.790000000000000000e+01 -9.400000000000000000e+00
6.800000000000000000e+01 -9.500000000000000000e+00
6.810000000000000000e+01 -9.600000000000000000e+00
6.820000000000000000e+01 -9.500000000000000000e+00
6.830000000000000000e+01 -9.400000000000000000e+00
6.840000000000000000e+01 -9.300000000000000000e+00
6.850000000000000000e+01 -9.200000000000000000e+00
6.860000000000000000e+01 -9.300000000000000000e+00
6.870000000000000000e+01 -9.200000000000000000e+00
6.880000000000000000e+01 -9.100000000000000000e+00
6.890000000000000000e+01 -9.200000000000000000e+00
6.900000000000000000e+01 -9.100000000000000000e+00
6.910000000000000000e+01 -9.200000000000000000e+00
6.920000000000000000e+01 -9.300000000000000000e+00
6.930000000000000000e+01 -9.400000000000000000e+00
6.940000000000000000e+01 -9.400000000000000000e+00
6.950000000000000000e+01 -9.400000000000000000e+00
6.960000000000000000e+01 -9.400000000000000000e+00
6.970000000000000000e+01 -9.400000000000000000e+00
6.980000000000000000e+01 -9.500000000000000000e+00
6.990000000000000000e+01 -9.600000000000000000e+00
7.000000000000000000e+01 -9.500000000000000000e+00
7.010000000000000000e+01 -9.600000000000000000e+00
7.020000000000000000e+01 -9.600000000000000000e+00
7.030000000000000000e+01 -9.600000000000000000e+00
7.040000000000000000e+01 -9.700000000000000000e+00
7.050000000000000000e+01 -9.800000000000000000e+00
7.060000000000000000e+01 -9.700000000000000000e+00
7.070000000000000000e+01 -9.800000000000000000e+00
7.080000000000000000e+01 -9.900000000000000000e+00
7.090000000000000000e+01 -9.900000000000000000e+00
7.100000000000000000e+01 -9.900000000000000000e+00
7.110000000000000000e+01 -1.000000000000000000e+01
7.120000000000000000e+01 -9.900000000000000000e+00
7.130000000000000000e+01 -1.000000000000000000e+01
7.140000000000000000e+01 -1.000000000000000000e+01
7.150000000000000000e+01 -1.000000000000000000e+01
7.160000000000000000e+01 -9.900000000000000000e+00
7.170000000000000000e+01 -9.800000000000000000e+00
7.180000000000000000e+01 -9.700000000000000000e+00
7.190000000000000000e+01 -9.800000000000000000e+00
7.200000000000000000e+01 -9.700000000000000000e+00
7.210000000000000000e+01 -9.800000000000000000e+00
7.220000000000000000e+01 -9.900000000000000000e+00
7.230000000000000000e+01 -9.900000000000000000e+00
7.240000000000000000e+01 -9.900000000000000000e+00
7.250000000000000000e+01 -9.800000000000000000e+00
7.260000000000000000e+01 -9.800000000000000000e+00
7.270000000000000000e+01 -9.800000000000000000e+00
7.280000000000000000e+01 -9.900000000000000000e+00
7.290000000000000000e+01 -9.800000000000000000e+00
7.300000000000000000e+01 -9.900000000000000000e+00
7.310000000000000000e+01 -9.800000000000000000e+00
7.320000000000000000e+01 -9.700000000000000000e+00
7.330000000000000000e+01 -9.700000000000000000e+00
7.340000000000000000e+01 -9.700000000000000000e+00
7.350000000000000000e+01 -9.700000000000000000e+00
7.360000000000000000e+01 -9.700000000000000000e+00
7.370000000000000000e+01 -9.600000000000000000e+00
7.380000000000000000e+01 -9.500000000000000000e+00
7.390000000000000000e+01 -9.400000000000000000e+00
7.400000000000000000e+01 -9.500000000000000000e+00
7.410000000000000000e+01 -9.600000000000000000e+00
7.420000000000000000e+01 -9.500000000000000000e+00
7.430000000000000000e+01 -9.600000000000000000e+00
7.440000000000000000e+01 -9.500000000000000000e+00
7.450000000000000000e+01 -9.500000000000000000e+00
7.460000000000000000e+01 -9.500000000000000000e+00
7.470000000000000000e+01 -9.600000000000000000e+00
7.480000000000000000e+01 -9.600000000000000000e+00
7.490000000000000000e+01 -9.600000000000000000e+00
7.500000000000000000e+01 -9.700000000000000000e+00
7.510000000000000000e+01 -9.600000000000000000e+00
7.520000000000000000e+01 -9.500000000000000000e+00
7.530000000000000000e+01 -9.600000000000000000e+00
7.540000000000000000e+01 -9.500000000000000000e+00
7.550000000000000000e+01 -9.400000000000000000e+00
7.560000000000000000e+01 -9.300000000000000000e+00
7.570000000000000000e+01 -9.200000000000000000e+00
7.580000000000000000e+01 -9.100000000000000000e+00
7.590000000000000000e+01 -9.200000000000000000e+00
7.600000000000000000e+01 -9.200000000000000000e+00
7.610000000000000000e+01 -9.200000000000000000e+00
7.620000000000000000e+01 -9.100000000000000000e+00
7.630000000000000000e+01 -9.200000000000000000e+00
7.640000000000000000e+01 -9.100000000000000000e+00
7.650000000000000000e+01 -9.000000000000000000e+00
7.660000000000000000e+01 -8.900000000000000000e+00
7.670000000000000000e+01 -8.800000000000000000e+00
7.680000000000000000e+01 -8.800000000000000000e+00
7.690000000000000000e+01 -8.800000000000000000e+00
7.700000000000000000e+01 -8.700000000000000000e+00
7.710000000000000000e+01 -8.600000000000000000e+00
7.720000000000000000e+01 -8.600000000000000000e+00
7.730000000000000000e+01 -8.600000000000000000e+00
7.740000000000000000e+01 -8.700000000000000000e+00
7.750000000000000000e+01 -8.600000000000000000e+00
7.760000000000000000e+01 -8.500000000000000000e+00
7.770000000000000000e+01 -8.400000000000000000e+00
7.780000000000000000e+01 -8.500000000000000000e+00
7.790000000000000000e+01 -8.400000000000000000e+00
7.800000000000000000e+01 -8.300000000000000000e+00
7.810000000000000000e+01 -8.400000000000000000e+00
7.820000000000000000e+01 -8.300000000000000000e+00
7.830000000000000000e+01 -8.200000000000000000e+00
7.840000000000000000e+01 -8.200000000000000000e+00
7.850000000000000000e+01 -8.200000000000000000e+00
7.860000000000000000e+01 -8.100000000000000000e+00
7.870000000000000000e+01 -8.000000000000000000e+00
7.880000000000000000e+01 -7.900000000000000000e+00
7.890000000000000000e+01 -7.800000000000000000e+00
7.900000000000000000e+01 -7.700000000000000000e+00
7.910000000000000000e+01 -7.600000000000000000e+00
7.920000000000000000e+01 -7.600000000000000000e+00
7.930000000000000000e+01 -7.600000000000000000e+00
7.940000000000000000e+01 -7.600000000000000000e+00
7.950000000000000000e+01 -7.600000000000000000e+00
7.960000000000000000e+01 -7.500000000000000000e+00
7.970000000000000000e+01 -7.400000000000000000e+00
7.980000000000000000e+01 -7.300000000000000000e+00
7.990000000000000000e+01 -7.200000000000000000e+00
8.000000000000000000e+01 -7.200000000000000000e+00
8.010000000000000000e+01 -7.200000000000000000e+00
8.020000000000000000e+01 -7.200000000000000000e+00
8.030000000000000000e+01 -7.200000000000000000e+00
8.040000000000000000e+01 -7.300000000000000000e+00
8.050000000000000000e+01 -7.200000000000000000e+00
8.060000000000000000e+01 -7.100000000000000000e+00
8.070000000000000000e+01 -7.000000000000000000e+00
8.080000000000000000e+01 -6.900000000000000000e+00
8.090000000000000000e+01 -6.800000000000000000e+00
8.100000000000000000e+01 -6.700000000000000000e+00
8.110000000000000000e+01 -6.700000000000000000e+00
8.120000000000000000e+01 -6.700000000000000000e+00
8.130000000000000000e+01 -6.700000000000000000e+00
8.140000000000000000e+01 -6.700000000000000000e+00
8.150000000000000000e+01 -6.800000000000000000e+00
8.160000000000000000e+01 -6.700000000000000000e+00
8.170000000000000000e+01 -6.600000000000000000e+00
8.180000000000000000e+01 -6.700000000000000000e+00
8.190000000000000000e+01 -6.600000000000000000e+00
8.200000000000000000e+01 -6.600000000000000000e+00
8.210000000000000000e+01 -6.600000000000000000e+00
8.220000000000000000e+01 -6.700000000000000000e+00
8.230000000000000000e+01 -6.600000000000000000e+00
8.240000000000000000e+01 -6.500000000000000000e+00
8.250000000000000000e+01 -6.500000000000000000e+00
8.260000000000000000e+01 -6.500000000000000000e+00
8.270000000000000000e+01 -6.400000000000000000e+00
8.280000000000000000e+01 -6.300000000000000000e+00
8.290000000000000000e+01 -6.200000000000000000e+00
8.300000000000000000e+01 -6.100000000000000000e+00
8.310000000000000000e+01 -6.000000000000000000e+00
8.320000000000000000e+01 -5.900000000000000000e+00
8.330000000000000000e+01 -5.800000000000000000e+00
8.340000000000000000e+01 -5.700000000000000000e+00
8.350000000000000000e+01 -5.600000000000000000e+00
8.360000000000000000e+01 -5.500000000000000000e+00
8.370000000000000000e+01 -5.600000000000000000e+00
8.380000000000000000e+01 -5.600000000000000000e+00
8.390000000000000000e+01 -5.600000000000000000e+00
8.400000000000000000e+01 -5.600000000000000000e+00
8.410000000000000000e+01 -5.600000000000000000e+00
8.420000000000000000e+01 -5.500000000000000000e+00
8.430000000000000000e+01 -5.400000000000000000e+00
8.440000000000000000e+01 -5.500000000000000000e+00
8.450000000000000000e+01 -5.500000000000000000e+00
8.460000000000000000e+01 -5.500000000000000000e+00
8.470000000000000000e+01 -5.400000000000000000e+00
8.480000000000000000e+01 -5.500000000000000000e+00
8.490000000000000000e+01 -5.500000000000000000e+00
8.500000000000000000e+01 -5.500000000000000000e+00
8.510000000000000000e+01 -5.400000000000000000e+00
8.520000000000000000e+01 -5.300000000000000000e+00
8.530000000000000000e+01 -5.400000000000000000e+00
8.540000000000000000e+01 -5.500000000000000000e+00
8.550000000000000000e+01 -5.400000000000000000e+00
8.560000000000000000e+01 -5.500000000000000000e+00
8.570000000000000000e+01 -5.400000000000000000e+00
8.580000000000000000e+01 -5.500000000000000000e+00
8.590000000000000000e+01 -5.400000000000000000e+00
8.600000000000000000e+01 -5.300000000000000000e+00
8.610000000000000000e+01 -5.200000000000000000e+00
8.620000000000000000e+01 -5.100000000000000000e+00
8.630000000000000000e+01 -5.000000000000000000e+00
8.640000000000000000e+01 -4.900000000000000000e+00
8.650000000000000000e+01 -5.000000000000000000e+00
8.660000000000000000e+01 -4.900000000000000000e+00
8.670000000000000000e+01 -4.800000000000000000e+00
8.680000000000000000e+01 -4.900000000000000000e+00
8.690000000000000000e+01 -4.900000000000000000e+00
8.700000000000000000e+01 -4.900000000000000000e+00
8.710000000000000000e+01 -4.800000000000000000e+00
8.720000000000000000e+01 -4.900000000000000000e+00
8.730000000000000000e+01 -4.800000000000000000e+00
8.740000000000000000e+01 -4.900000000000000000e+00
8.750000000000000000e+01 -4.800000000000000000e+00
8.760000000000000000e+01 -4.700000000000000000e+00
8.770000000000000000e+01 -4.700000000000000000e+00
8.780000000000000000e+01 -4.700000000000000000e+00
8.790000000000000000e+01 -4.600000000000000000e+00
8.800000000000000000e+01 -4.700000000000000000e+00
8.810000000000000000e+01 -4.600000000000000000e+00
8.820000000000000000e+01 -4.500000000000000000e+00
8.830000000000000000e+01 -4.600000000000000000e+00
8.840000000000000000e+01 -4.500000000000000000e+00
8.850000000000000000e+01 -4.400000000000000000e+00
8.860000000000000000e+01 -4.300000000000000000e+00
8.870000000000000000e+01 -4.200000000000000000e+00
8.880000000000000000e+01 -4.100000000000000000e+00
8.890000000000000000e+01 -4.200000000000000000e+00
8.900000000000000000e+01 -4.100000000000000000e+00
8.910000000000000000e+01 -4.000000000000000000e+00
8.920000000000000000e+01 -4.000000000000000000e+00
8.930000000000000000e+01 -4.000000000000000000e+00
8.940000000000000000e+01 -3.900000000000000000e+00
8.950000000000000000e+01 -3.800000000000000000e+00
8.960000000000000000e+01 -3.700000000000000000e+00
8.970000000000000000e+01 -3.600000000000000000e+00
8.980000000000000000e+01 -3.500000000000000000e+00
8.990000000000000000e+01 -3.400000000000000000e+00
9.000000000000000000e+01 -3.300000000000000000e+00
9.010000000000000000e+01 -3.300000000000000000e+00
9.020000000000000000e+01 -3.300000000000000000e+00
9.030000000000000000e+01 -3.200000000000000000e+00
9.040000000000000000e+01 -3.100000000000000000e+00
9.050000000000000000e+01 -3.000000000000000000e+00
9.060000000000000000e+01 -3.000000000000000000e+00
9.070000000000000000e+01 -3.000000000000000000e+00
9.080000000000000000e+01 -2.900000000000000000e+00
9.090000000000000000e+01 -2.800000000000000000e+00
9.100000000000000000e+01 -2.700000000000000000e+00
9.110000000000000000e+01 -2.600000000000000000e+00
9.120000000000000000e+01 -2.500000000000000000e+00
9.130000000000000000e+01 -2.400000000000000000e+00
9.140000000000000000e+01 -2.300000000000000000e+00
9.150000000000000000e+01 -2.200000000000000000e+00
9.160000000000000000e+01 -2.300000000000000000e+00
9.170000000000000000e+01 -2.300000000000000000e+00
9.180000000000000000e+01 -2.300000000000000000e+00
9.190000000000000000e+01 -2.300000000000000000e+00
9.200000000000000000e+01 -2.300000000000000000e+00
9.210000000000000000e+01 -2.200000000000000000e+00
9.220000000000000000e+01 -2.100000000000000000e+00
9.230000000000000000e+01 -2.000000000000000000e+00
9.240000000000000000e+01 -1.900000000000000000e+00
9.250000000000000000e+01 -1.800000000000000000e+00
9.260000000000000000e+01 -1.700000000000000000e+00
9.270000000000000000e+01 -1.600000000000000000e+00
9.280000000000000000e+01 -1.700000000000000000e+00
9.290000000000000000e+01 -1.600000000000000000e+00
9.300000000000000000e+01 -1.500000000000000000e+00
9.310000000000000000e+01 -1.500000000000000000e+00
9.320000000000000000e+01 -1.500000000000000000e+00
9.330000000000000000e+01 -1.400000000000000000e+00
9.340000000000000000e+01 -1.400000000000000000e+00
9.350000000000000000e+01 -1.400000000000000000e+00
9.360000000000000000e+01 -1.300000000000000000e+00
9.370000000000000000e+01 -1.200000000000000000e+00
9.380000000000000000e+01 -1.100000000000000000e+00
9.390000000000000000e+01 -1.000000000000000000e+00
9.400000000000000000e+01 -1.000000000000000000e+00
9.410000000000000000e+01 -1.000000000000000000e+00
9.420000000000000000e+01 -9.000000000000000000e-01
9.430000000000000000e+01 -8.000000000000000000e-01
9.440000000000000000e+01 -9.000000000000000000e-01
9.450000000000000000e+01 -8.000000000000000000e-01
9.460000000000000000e+01 -7.000000000000000000e-01
9.470000000000000000e+01 -7.000000000000000000e-01
9.480000000000000000e+01 -7.000000000000000000e-01
9.490000000000000000e+01 -6.000000000000000000e-01
9.500000000000000000e+01 -5.000000000000000000e-01
9.510000000000000000e+01 -6.000000000000000000e-01
9.520000000000000000e+01 -5.000000000000000000e-01
9.530000000000000000e+01 -4.000000000000000000e-01
9.540000000000000000e+01 -4.000000000000000000e-01
9.550000000000000000e+01 -4.000000000000000000e-01
9.560000000000000000e+01 -3.000000000000000000e-01
9.570000000000000000e+01 -2.000000000000000000e-01
9.580000000000000000e+01 -1.000000000000000000e-01
9.590000000000000000e+01 0.000000000000000000e-01


==> example_shrodobs_N960_rescaled10.txt <==
0.000000000000000000e-01 1.000000000000000000e-01
1.000000000000000000e-01 2.000000000000000000e-01
2.000000000000000000e-01 3.000000000000000000e-01
3.000000000000000000e-01 4.000000000000000000e-01
4.000000000000000000e-01 5.000000000000000000e-01
5.000000000000000000e-01 4.000000000000000000e-01
6.000000000000000000e-01 4.000000000000000000e-01
7.000000000000000000e-01 4.000000000000000000e-01
8.000000000000000000e-01 5.000000000000000000e-01
9.000000000000000000e-01 4.000000000000000000e-01
1.000000000000000000e+00 5.000000000000000000e-01
1.100000000000000000e+00 6.000000000000000000e-01
1.200000000000000000e+00 5.000000000000000000e-01
1.300000000000000000e+00 6.000000000000000000e-01
1.400000000000000000e+00 7.000000000000000000e-01
1.500000000000000000e+00 6.000000000000000000e-01
1.600000000000000000e+00 7.000000000000000000e-01
1.700000000000000000e+00 6.000000000000000000e-01
1.800000000000000000e+00 7.000000000000000000e-01
1.900000000000000000e+00 8.000000000000000000e-01
2.000000000000000000e+00 9.000000000000000000e-01
2.100000000000000000e+00 1.000000000000000000e+00
2.200000000000000000e+00 1.100000000000000000e+00
2.300000000000000000e+00 1.200000000000000000e+00
2.400000000000000000e+00 1.300000000000000000e+00
2.500000000000000000e+00 1.300000000000000000e+00
2.600000000000000000e+00 1.300000000000000000e+00
2.700000000000000000e+00 1.400000000000000000e+00
2.800000000000000000e+00 1.500000000000000000e+00
2.900000000000000000e+00 1.600000000000000000e+00
3.000000000000000000e+00 1.500000000000000000e+00
3.100000000000000000e+00 1.600000000000000000e+00
3.200000000000000000e+00 1.700000000000000000e+00
3.300000000000000000e+00 1.800000000000000000e+00
3.400000000000000000e+00 1.700000000000000000e+00
3.500000000000000000e+00 1.600000000000000000e+00
3.600000000000000000e+00 1.700000000000000000e+00
3.700000000000000000e+00 1.800000000000000000e+00
3.800000000000000000e+00 1.700000000000000000e+00
3.900000000000000000e+00 1.600000000000000000e+00
4.000000000000000000e+00 1.700000000000000000e+00
4.100000000000000000e+00 1.600000000000000000e+00
4.200000000000000000e+00 1.700000000000000000e+00
4.300000000000000000e+00 1.800000000000000000e+00
4.400000000000000000e+00 1.900000000000000000e+00
4.500000000000000000e+00 1.900000000000000000e+00
4.600000000000000000e+00 1.900000000000000000e+00
4.700000000000000000e+00 2.000000000000000000e+00
4.800000000000000000e+00 2.000000000000000000e+00
4.900000000000000000e+00 2.000000000000000000e+00
5.000000000000000000e+00 1.900000000000000000e+00
5.100000000000000000e+00 1.800000000000000000e+00
5.200000000000000000e+00 1.900000000000000000e+00
5.300000000000000000e+00 2.000000000000000000e+00
5.400000000000000000e+00 2.100000000000000000e+00
5.500000000000000000e+00 2.200000000000000000e+00
5.600000000000000000e+00 2.300000000000000000e+00
5.700000000000000000e+00 2.400000000000000000e+00
5.800000000000000000e+00 2.500000000000000000e+00
5.900000000000000000e+00 2.600000000000000000e+00
6.000000000000000000e+00 2.600000000000000000e+00
6.100000000000000000e+00 2.600000000000000000e+00
6.200000000000000000e+00 2.700000000000000000e+00
6.300000000000000000e+00 2.600000000000000000e+00
6.400000000000000000e+00 2.500000000000000000e+00
6.500000000000000000e+00 2.400000000000000000e+00
6.600000000000000000e+00 2.500000000000000000e+00
6.700000000000000000e+00 2.600000000000000000e+00
6.800000000000000000e+00 2.700000000000000000e+00
6.900000000000000000e+00 2.800000000000000000e+00
7.000000000000000000e+00 2.900000000000000000e+00
7.100000000000000000e+00 3.000000000000000000e+00
7.200000000000000000e+00 3.100000000000000000e+00
7.300000000000000000e+00 3.200000000000000000e+00
7.400000000000000000e+00 3.300000000000000000e+00
7.500000000000000000e+00 3.400000000000000000e+00
7.600000000000000000e+00 3.500000000000000000e+00
7.700000000000000000e+00 3.600000000000000000e+00
7.800000000000000000e+00 3.700000000000000000e+00
7.900000000000000000e+00 3.800000000000000000e+00
8.000000000000000000e+00 3.700000000000000000e+00
8.100000000000000000e+00 3.700000000000000000e+00
8.200000000000000000e+00 3.700000000000000000e+00
8.300000000000000000e+00 3.600000000000000000e+00
8.400000000000000000e+00 3.700000000000000000e+00
8.500000000000000000e+00 3.800000000000000000e+00
8.600000000000000000e+00 3.900000000000000000e+00
8.700000000000000000e+00 4.000000000000000000e+00
8.800000000000000000e+00 4.100000000000000000e+00
8.900000000000000000e+00 4.200000000000000000e+00
9.000000000000000000e+00 4.300000000000000000e+00
9.100000000000000000e+00 4.300000000000000000e+00
9.200000000000000000e+00 4.300000000000000000e+00
9.300000000000000000e+00 4.400000000000000000e+00
9.400000000000000000e+00 4.500000000000000000e+00
9.500000000000000000e+00 4.500000000000000000e+00
9.600000000000000000e+00 4.500000000000000000e+00
9.700000000000000000e+00 4.400000000000000000e+00
9.800000000000000000e+00 4.500000000000000000e+00
9.900000000000000000e+00 4.600000000000000000e+00
1.000000000000000000e+01 4.600000000000000000e+00
1.010000000000000000e+01 4.600000000000000000e+00
1.020000000000000000e+01 4.500000000000000000e+00
1.030000000000000000e+01 4.600000000000000000e+00
1.040000000000000000e+01 4.700000000000000000e+00
1.050000000000000000e+01 4.800000000000000000e+00
1.060000000000000000e+01 4.900000000000000000e+00
1.070000000000000000e+01 5.000000000000000000e+00
1.080000000000000000e+01 5.100000000000000000e+00
1.090000000000000000e+01 5.200000000000000000e+00
1.100000000000000000e+01 5.300000000000000000e+00
1.110000000000000000e+01 5.400000000000000000e+00
1.120000000000000000e+01 5.400000000000000000e+00
1.130000000000000000e+01 5.400000000000000000e+00
1.140000000000000000e+01 5.500000000000000000e+00
1.150000000000000000e+01 5.600000000000000000e+00
1.160000000000000000e+01 5.700000000000000000e+00
1.170000000000000000e+01 5.600000000000000000e+00
1.180000000000000000e+01 5.700000000000000000e+00
1.190000000000000000e+01 5.600000000000000000e+00
1.200000000000000000e+01 5.700000000000000000e+00
1.210000000000000000e+01 5.600000000000000000e+00
1.220000000000000000e+01 5.700000000000000000e+00
1.230000000000000000e+01 5.800000000000000000e+00
1.240000000000000000e+01 5.900000000000000000e+00
1.250000000000000000e+01 5.800000000000000000e+00
1.260000000000000000e+01 5.900000000000000000e+00
1.270000000000000000e+01 5.800000000000000000e+00
1.280000000000000000e+01 5.700000000000000000e+00
1.290000000000000000e+01 5.600000000000000000e+00
1.300000000000000000e+01 5.700000000000000000e+00
1.310000000000000000e+01 5.800000000000000000e+00
1.320000000000000000e+01 5.900000000000000000e+00
1.330000000000000000e+01 6.000000000000000000e+00
1.340000000000000000e+01 6.100000000000000000e+00
1.350000000000000000e+01 6.200000000000000000e+00
1.360000000000000000e+01 6.300000000000000000e+00
1.370000000000000000e+01 6.400000000000000000e+00
1.380000000000000000e+01 6.500000000000000000e+00
1.390000000000000000e+01 6.400000000000000000e+00
1.400000000000000000e+01 6.500000000000000000e+00
1.410000000000000000e+01 6.400000000000000000e+00
1.420000000000000000e+01 6.300000000000000000e+00
1.430000000000000000e+01 6.200000000000000000e+00
1.440000000000000000e+01 6.300000000000000000e+00
1.450000000000000000e+01 6.400000000000000000e+00
1.460000000000000000e+01 6.500000000000000000e+00
1.470000000000000000e+01 6.400000000000000000e+00
1.480000000000000000e+01 6.500000000000000000e+00
1.490000000000000000e+01 6.600000000000000000e+00
1.500000000000000000e+01 6.700000000000000000e+00
1.510000000000000000e+01 6.600000000000000000e+00
1.520000000000000000e+01 6.700000000000000000e+00
1.530000000000000000e+01 6.800000000000000000e+00
1.540000000000000000e+01 6.900000000000000000e+00
1.550000000000000000e+01 7.000000000000000000e+00
1.560000000000000000e+01 7.100000000000000000e+00
1.570000000000000000e+01 7.200000000000000000e+00
1.580000000000000000e+01 7.300000000000000000e+00
1.590000000000000000e+01 7.400000000000000000e+00
1.600000000000000000e+01 7.300000000000000000e+00
1.610000000000000000e+01 7.400000000000000000e+00
1.620000000000000000e+01 7.500000000000000000e+00
1.630000000000000000e+01 7.400000000000000000e+00
1.640000000000000000e+01 7.400000000000000000e+00
1.650000000000000000e+01 7.400000000000000000e+00
1.660000000000000000e+01 7.500000000000000000e+00
1.670000000000000000e+01 7.600000000000000000e+00
1.680000000000000000e+01 7.700000000000000000e+00
1.690000000000000000e+01 7.800000000000000000e+00
1.700000000000000000e+01 7.900000000000000000e+00
1.710000000000000000e+01 8.000000000000000000e+00
1.720000000000000000e+01 8.100000000000000000e+00
1.730000000000000000e+01 8.100000000000000000e+00
1.740000000000000000e+01 8.100000000000000000e+00
1.750000000000000000e+01 8.100000000000000000e+00
1.760000000000000000e+01 8.100000000000000000e+00
1.770000000000000000e+01 8.200000000000000000e+00
1.780000000000000000e+01 8.300000000000000000e+00
1.790000000000000000e+01 8.400000000000000000e+00
1.800000000000000000e+01 8.500000000000000000e+00
1.810000000000000000e+01 8.400000000000000000e+00
1.820000000000000000e+01 8.500000000000000000e+00
1.830000000000000000e+01 8.600000000000000000e+00
1.840000000000000000e+01 8.700000000000000000e+00
1.850000000000000000e+01 8.800000000000000000e+00
1.860000000000000000e+01 8.700000000000000000e+00
1.870000000000000000e+01 8.800000000000000000e+00
1.880000000000000000e+01 8.700000000000000000e+00
1.890000000000000000e+01 8.600000000000000000e+00
1.900000000000000000e+01 8.700000000000000000e+00
1.910000000000000000e+01 8.700000000000000000e+00
1.920000000000000000e+01 8.700000000000000000e+00
1.930000000000000000e+01 8.800000000000000000e+00
1.940000000000000000e+01 8.900000000000000000e+00
1.950000000000000000e+01 9.000000000000000000e+00
1.960000000000000000e+01 9.100000000000000000e+00
1.970000000000000000e+01 9.100000000000000000e+00
1.980000000000000000e+01 9.100000000000000000e+00
1.990000000000000000e+01 9.200000000000000000e+00
2.000000000000000000e+01 9.100000000000000000e+00
2.010000000000000000e+01 9.000000000000000000e+00
2.020000000000000000e+01 9.100000000000000000e+00
2.030000000000000000e+01 9.200000000000000000e+00
2.040000000000000000e+01 9.100000000000000000e+00
2.050000000000000000e+01 9.100000000000000000e+00
2.060000000000000000e+01 9.100000000000000000e+00
2.070000000000000000e+01 9.200000000000000000e+00
2.080000000000000000e+01 9.300000000000000000e+00
2.090000000000000000e+01 9.200000000000000000e+00
2.100000000000000000e+01 9.100000000000000000e+00
2.110000000000000000e+01 9.200000000000000000e+00
2.120000000000000000e+01 9.300000000000000000e+00
2.130000000000000000e+01 9.400000000000000000e+00
2.140000000000000000e+01 9.500000000000000000e+00
2.150000000000000000e+01 9.600000000000000000e+00
2.160000000000000000e+01 9.700000000000000000e+00
2.170000000000000000e+01 9.600000000000000000e+00
2.180000000000000000e+01 9.700000000000000000e+00
2.190000000000000000e+01 9.800000000000000000e+00
2.200000000000000000e+01 9.900000000000000000e+00
2.210000000000000000e+01 1.000000000000000000e+01
2.220000000000000000e+01 1.010000000000000000e+01
2.230000000000000000e+01 1.020000000000000000e+01
2.240000000000000000e+01 1.010000000000000000e+01
2.250000000000000000e+01 1.020000000000000000e+01
2.260000000000000000e+01 1.010000000000000000e+01
2.270000000000000000e+01 1.000000000000000000e+01
2.280000000000000000e+01 1.010000000000000000e+01
2.290000000000000000e+01 1.010000000000000000e+01
2.300000000000000000e+01 1.010000000000000000e+01
2.310000000000000000e+01 1.020000000000000000e+01
2.320000000000000000e+01 1.010000000000000000e+01
2.330000000000000000e+01 1.020000000000000000e+01
2.340000000000000000e+01 1.030000000000000000e+01
2.350000000000000000e+01 1.020000000000000000e+01
2.360000000000000000e+01 1.030000000000000000e+01
2.370000000000000000e+01 1.020000000000000000e+01
2.380000000000000000e+01 1.030000000000000000e+01
2.390000000000000000e+01 1.040000000000000000e+01
2.400000000000000000e+01 1.030000000000000000e+01
2.410000000000000000e+01 1.020000000000000000e+01
2.420000000000000000e+01 1.010000000000000000e+01
2.430000000000000000e+01 1.020000000000000000e+01
2.440000000000000000e+01 1.010000000000000000e+01
2.450000000000000000e+01 1.000000000000000000e+01
2.460000000000000000e+01 1.010000000000000000e+01
2.470000000000000000e+01 1.000000000000000000e+01
2.480000000000000000e+01 1.010000000000000000e+01
2.490000000000000000e+01 1.020000000000000000e+01
2.500000000000000000e+01 1.030000000000000000e+01
2.510000000000000000e+01 1.020000000000000000e+01
2.520000000000000000e+01 1.010000000000000000e+01
2.530000000000000000e+01 1.010000000000000000e+01
2.540000000000000000e+01 1.010000000000000000e+01
2.550000000000000000e+01 1.000000000000000000e+01
2.560000000000000000e+01 9.900000000000000000e+00
2.570000000000000000e+01 9.800000000000000000e+00
2.580000000000000000e+01 9.800000000000000000e+00
2.590000000000000000e+01 9.800000000000000000e+00
2.600000000000000000e+01 9.700000000000000000e+00
2.610000000000000000e+01 9.700000000000000000e+00
2.620000000000000000e+01 9.700000000000000000e+00
2.630000000000000000e+01 9.800000000000000000e+00
2.640000000000000000e+01 9.700000000000000000e+00
2.650000000000000000e+01 9.800000000000000000e+00
2.660000000000000000e+01 9.700000000000000000e+00
2.670000000000000000e+01 9.600000000000000000e+00
2.680000000000000000e+01 9.500000000000000000e+00
2.690000000000000000e+01 9.400000000000000000e+00
2.700000000000000000e+01 9.300000000000000000e+00
2.710000000000000000e+01 9.400000000000000000e+00
2.720000000000000000e+01 9.300000000000000000e+00
2.730000000000000000e+01 9.400000000000000000e+00
2.740000000000000000e+01 9.300000000000000000e+00
2.750000000000000000e+01 9.400000000000000000e+00
2.760000000000000000e+01 9.300000000000000000e+00
2.770000000000000000e+01 9.400000000000000000e+00
2.780000000000000000e+01 9.300000000000000000e+00
2.790000000000000000e+01 9.200000000000000000e+00
2.800000000000000000e+01 9.300000000000000000e+00
2.810000000000000000e+01 9.400000000000000000e+00
2.820000000000000000e+01 9.300000000000000000e+00
2.830000000000000000e+01 9.300000000000000000e+00
2.840000000000000000e+01 9.300000000000000000e+00
2.850000000000000000e+01 9.200000000000000000e+00
2.860000000000000000e+01 9.100000000000000000e+00
2.870000000000000000e+01 9.200000000000000000e+00
2.880000000000000000e+01 9.100000000000000000e+00
2.890000000000000000e+01 9.000000000000000000e+00
2.900000000000000000e+01 9.000000000000000000e+00
2.910000000000000000e+01 9.000000000000000000e+00
2.920000000000000000e+01 8.900000000000000000e+00
2.930000000000000000e+01 8.800000000000000000e+00
2.940000000000000000e+01 8.700000000000000000e+00
2.950000000000000000e+01 8.600000000000000000e+00
2.960000000000000000e+01 8.500000000000000000e+00
2.970000000000000000e+01 8.400000000000000000e+00
2.980000000000000000e+01 8.300000000000000000e+00
2.990000000000000000e+01 8.200000000000000000e+00
3.000000000000000000e+01 8.100000000000000000e+00
3.010000000000000000e+01 8.200000000000000000e+00
3.020000000000000000e+01 8.100000000000000000e+00
3.030000000000000000e+01 8.000000000000000000e+00
3.040000000000000000e+01 8.100000000000000000e+00
3.050000000000000000e+01 8.000000000000000000e+00
3.060000000000000000e+01 7.900000000000000000e+00
3.070000000000000000e+01 7.800000000000000000e+00
3.080000000000000000e+01 7.700000000000000000e+00
3.090000000000000000e+01 7.800000000000000000e+00
3.100000000000000000e+01 7.800000000000000000e+00
3.110000000000000000e+01 7.800000000000000000e+00
3.120000000000000000e+01 7.700000000000000000e+00
3.130000000000000000e+01 7.800000000000000000e+00
3.140000000000000000e+01 7.900000000000000000e+00
3.150000000000000000e+01 7.900000000000000000e+00
3.160000000000000000e+01 7.900000000000000000e+00
3.170000000000000000e+01 7.800000000000000000e+00
3.180000000000000000e+01 7.900000000000000000e+00
3.190000000000000000e+01 8.000000000000000000e+00
3.200000000000000000e+01 7.900000000000000000e+00
3.210000000000000000e+01 7.800000000000000000e+00
3.220000000000000000e+01 7.700000000000000000e+00
3.230000000000000000e+01 7.600000000000000000e+00
3.240000000000000000e+01 7.500000000000000000e+00
3.250000000000000000e+01 7.400000000000000000e+00
3.260000000000000000e+01 7.500000000000000000e+00
3.270000000000000000e+01 7.400000000000000000e+00
3.280000000000000000e+01 7.500000000000000000e+00
3.290000000000000000e+01 7.400000000000000000e+00
3.300000000000000000e+01 7.300000000000000000e+00
3.310000000000000000e+01 7.200000000000000000e+00
3.320000000000000000e+01 7.100000000000000000e+00
3.330000000000000000e+01 7.200000000000000000e+00
3.340000000000000000e+01 7.100000000000000000e+00
3.350000000000000000e+01 7.000000000000000000e+00
3.360000000000000000e+01 7.100000000000000000e+00
3.370000000000000000e+01 7.000000000000000000e+00
3.380000000000000000e+01 6.900000000000000000e+00
3.390000000000000000e+01 7.000000000000000000e+00
3.400000000000000000e+01 6.900000000000000000e+00
3.410000000000000000e+01 6.800000000000000000e+00
3.420000000000000000e+01 6.900000000000000000e+00
3.430000000000000000e+01 6.800000000000000000e+00
3.440000000000000000e+01 6.700000000000000000e+00
3.450000000000000000e+01 6.600000000000000000e+00
3.460000000000000000e+01 6.500000000000000000e+00
3.470000000000000000e+01 6.500000000000000000e+00
3.480000000000000000e+01 6.500000000000000000e+00
3.490000000000000000e+01 6.600000000000000000e+00
3.500000000000000000e+01 6.700000000000000000e+00
3.510000000000000000e+01 6.600000000000000000e+00
3.520000000000000000e+01 6.500000000000000000e+00
3.530000000000000000e+01 6.600000000000000000e+00
3.540000000000000000e+01 6.500000000000000000e+00
3.550000000000000000e+01 6.600000000000000000e+00
3.560000000000000000e+01 6.500000000000000000e+00
3.570000000000000000e+01 6.400000000000000000e+00
3.580000000000000000e+01 6.300000000000000000e+00
3.590000000000000000e+01 6.400000000000000000e+00
3.600000000000000000e+01 6.300000000000000000e+00
3.610000000000000000e+01 6.400000000000000000e+00
3.620000000000000000e+01 6.500000000000000000e+00
3.630000000000000000e+01 6.400000000000000000e+00
3.640000000000000000e+01 6.500000000000000000e+00
3.650000000000000000e+01 6.400000000000000000e+00
3.660000000000000000e+01 6.500000000000000000e+00
3.670000000000000000e+01 6.400000000000000000e+00
3.680000000000000000e+01 6.300000000000000000e+00
3.690000000000000000e+01 6.400000000000000000e+00
3.700000000000000000e+01 6.300000000000000000e+00
3.710000000000000000e+01 6.200000000000000000e+00
3.720000000000000000e+01 6.100000000000000000e+00
3.730000000000000000e+01 6.000000000000000000e+00
3.740000000000000000e+01 6.100000000000000000e+00
3.750000000000000000e+01 6.000000000000000000e+00
3.760000000000000000e+01 6.100000000000000000e+00
3.770000000000000000e+01 6.000000000000000000e+00
3.780000000000000000e+01 5.900000000000000000e+00
3.790000000000000000e+01 5.800000000000000000e+00
3.800000000000000000e+01 5.700000000000000000e+00
3.810000000000000000e+01 5.600000000000000000e+00
3.820000000000000000e+01 5.500000000000000000e+00
3.830000000000000000e+01 5.400000000000000000e+00
3.840000000000000000e+01 5.300000000000000000e+00
3.850000000000000000e+01 5.200000000000000000e+00
3.860000000000000000e+01 5.100000000000000000e+00
3.870000000000000000e+01 5.000000000000000000e+00
3.880000000000000000e+01 4.900000000000000000e+00
3.890000000000000000e+01 4.800000000000000000e+00
3.900000000000000000e+01 4.700000000000000000e+00
3.910000000000000000e+01 4.600000000000000000e+00
3.920000000000000000e+01 4.500000000000000000e+00
3.930000000000000000e+01 4.400000000000000000e+00
3.940000000000000000e+01 4.300000000000000000e+00
3.950000000000000000e+01 4.200000000000000000e+00
3.960000000000000000e+01 4.100000000000000000e+00
3.970000000000000000e+01 4.000000000000000000e+00
3.980000000000000000e+01 3.900000000000000000e+00
3.990000000000000000e+01 3.800000000000000000e+00
4.000000000000000000e+01 3.700000000000000000e+00
4.010000000000000000e+01 3.600000000000000000e+00
4.020000000000000000e+01 3.500000000000000000e+00
4.030000000000000000e+01 3.400000000000000000e+00
4.040000000000000000e+01 3.300000000000000000e+00
4.050000000000000000e+01 3.400000000000000000e+00
4.060000000000000000e+01 3.500000000000000000e+00
4.070000000000000000e+01 3.400000000000000000e+00
4.080000000000000000e+01 3.300000000000000000e+00
4.090000000000000000e+01 3.200000000000000000e+00
4.100000000000000000e+01 3.100000000000000000e+00
4.110000000000000000e+01 3.000000000000000000e+00
4.120000000000000000e+01 2.900000000000000000e+00
4.130000000000000000e+01 3.000000000000000000e+00
4.140000000000000000e+01 2.900000000000000000e+00
4.150000000000000000e+01 3.000000000000000000e+00
4.160000000000000000e+01 3.100000000000000000e+00
4.170000000000000000e+01 3.000000000000000000e+00
4.180000000000000000e+01 3.100000000000000000e+00
4.190000000000000000e+01 3.000000000000000000e+00
4.200000000000000000e+01 2.900000000000000000e+00
4.210000000000000000e+01 2.800000000000000000e+00
4.220000000000000000e+01 2.800000000000000000e+00
4.230000000000000000e+01 2.800000000000000000e+00
4.240000000000000000e+01 2.900000000000000000e+00
4.250000000000000000e+01 2.800000000000000000e+00
4.260000000000000000e+01 2.900000000000000000e+00
4.270000000000000000e+01 2.800000000000000000e+00
4.280000000000000000e+01 2.700000000000000000e+00
4.290000000000000000e+01 2.600000000000000000e+00
4.300000000000000000e+01 2.700000000000000000e+00
4.310000000000000000e+01 2.600000000000000000e+00
4.320000000000000000e+01 2.700000000000000000e+00
4.330000000000000000e+01 2.600000000000000000e+00
4.340000000000000000e+01 2.600000000000000000e+00
4.350000000000000000e+01 2.600000000000000000e+00
4.360000000000000000e+01 2.500000000000000000e+00
4.370000000000000000e+01 2.400000000000000000e+00
4.380000000000000000e+01 2.300000000000000000e+00
4.390000000000000000e+01 2.200000000000000000e+00
4.400000000000000000e+01 2.100000000000000000e+00
4.410000000000000000e+01 2.000000000000000000e+00
4.420000000000000000e+01 2.100000000000000000e+00
4.430000000000000000e+01 2.000000000000000000e+00
4.440000000000000000e+01 1.900000000000000000e+00
4.450000000000000000e+01 1.800000000000000000e+00
4.460000000000000000e+01 1.900000000000000000e+00
4.470000000000000000e+01 1.800000000000000000e+00
4.480000000000000000e+01 1.900000000000000000e+00
4.490000000000000000e+01 1.800000000000000000e+00
4.500000000000000000e+01 1.700000000000000000e+00
4.510000000000000000e+01 1.800000000000000000e+00
4.520000000000000000e+01 1.700000000000000000e+00
4.530000000000000000e+01 1.600000000000000000e+00
4.540000000000000000e+01 1.500000000000000000e+00
4.550000000000000000e+01 1.600000000000000000e+00
4.560000000000000000e+01 1.500000000000000000e+00
4.570000000000000000e+01 1.400000000000000000e+00
4.580000000000000000e+01 1.500000000000000000e+00
4.590000000000000000e+01 1.400000000000000000e+00
4.600000000000000000e+01 1.300000000000000000e+00
4.610000000000000000e+01 1.300000000000000000e+00
4.620000000000000000e+01 1.300000000000000000e+00
4.630000000000000000e+01 1.200000000000000000e+00
4.640000000000000000e+01 1.200000000000000000e+00
4.650000000000000000e+01 1.200000000000000000e+00
4.660000000000000000e+01 1.100000000000000000e+00
4.670000000000000000e+01 1.000000000000000000e+00
4.680000000000000000e+01 9.000000000000000000e-01
4.690000000000000000e+01 8.000000000000000000e-01
4.700000000000000000e+01 9.000000000000000000e-01
4.710000000000000000e+01 8.000000000000000000e-01
4.720000000000000000e+01 9.000000000000000000e-01
4.730000000000000000e+01 8.000000000000000000e-01
4.740000000000000000e+01 7.000000000000000000e-01
4.750000000000000000e+01 6.000000000000000000e-01
4.760000000000000000e+01 5.000000000000000000e-01
4.770000000000000000e+01 4.000000000000000000e-01
4.780000000000000000e+01 3.000000000000000000e-01
4.790000000000000000e+01 2.000000000000000000e-01
4.800000000000000000e+01 1.000000000000000000e-01
4.810000000000000000e+01 0.000000000000000000e-01
4.820000000000000000e+01 -1.000000000000000000e-01
4.830000000000000000e+01 -2.000000000000000000e-01
4.840000000000000000e+01 -3.000000000000000000e-01
4.850000000000000000e+01 -4.000000000000000000e-01
4.860000000000000000e+01 -5.000000000000000000e-01
4.870000000000000000e+01 -6.000000000000000000e-01
4.880000000000000000e+01 -7.000000000000000000e-01
4.890000000000000000e+01 -8.000000000000000000e-01
4.900000000000000000e+01 -9.000000000000000000e-01
4.910000000000000000e+01 -1.000000000000000000e+00
4.920000000000000000e+01 -1.100000000000000000e+00
4.930000000000000000e+01 -1.200000000000000000e+00
4.940000000000000000e+01 -1.300000000000000000e+00
4.950000000000000000e+01 -1.400000000000000000e+00
4.960000000000000000e+01 -1.500000000000000000e+00
4.970000000000000000e+01 -1.600000000000000000e+00
4.980000000000000000e+01 -1.700000000000000000e+00
4.990000000000000000e+01 -1.600000000000000000e+00
5.000000000000000000e+01 -1.700000000000000000e+00
5.010000000000000000e+01 -1.800000000000000000e+00
5.020000000000000000e+01 -1.900000000000000000e+00
5.030000000000000000e+01 -2.000000000000000000e+00
5.040000000000000000e+01 -1.900000000000000000e+00
5.050000000000000000e+01 -1.800000000000000000e+00
5.060000000000000000e+01 -1.900000000000000000e+00
5.070000000000000000e+01 -1.800000000000000000e+00
5.080000000000000000e+01 -1.900000000000000000e+00
5.090000000000000000e+01 -2.000000000000000000e+00
5.100000000000000000e+01 -2.100000000000000000e+00
5.110000000000000000e+01 -2.000000000000000000e+00
5.120000000000000000e+01 -2.100000000000000000e+00
5.130000000000000000e+01 -2.000000000000000000e+00
5.140000000000000000e+01 -1.900000000000000000e+00
5.150000000000000000e+01 -1.800000000000000000e+00
5.160000000000000000e+01 -1.700000000000000000e+00
5.170000000000000000e+01 -1.800000000000000000e+00
5.180000000000000000e+01 -1.900000000000000000e+00
5.190000000000000000e+01 -1.800000000000000000e+00
5.200000000000000000e+01 -1.900000000000000000e+00
5.210000000000000000e+01 -1.800000000000000000e+00
5.220000000000000000e+01 -1.700000000000000000e+00
5.230000000000000000e+01 -1.800000000000000000e+00
5.240000000000000000e+01 -1.700000000000000000e+00
5.250000000000000000e+01 -1.800000000000000000e+00
5.260000000000000000e+01 -1.900000000000000000e+00
5.270000000000000000e+01 -1.900000000000000000e+00
5.280000000000000000e+01 -1.900000000000000000e+00
5.290000000000000000e+01 -1.900000000000000000e+00
5.300000000000000000e+01 -1.900000000000000000e+00
5.310000000000000000e+01 -2.000000000000000000e+00
5.320000000000000000e+01 -2.100000000000000000e+00
5.330000000000000000e+01 -2.000000000000000000e+00
5.340000000000000000e+01 -2.100000000000000000e+00
5.350000000000000000e+01 -2.200000000000000000e+00
5.360000000000000000e+01 -2.100000000000000000e+00
5.370000000000000000e+01 -2.100000000000000000e+00
5.380000000000000000e+01 -2.100000000000000000e+00
5.390000000000000000e+01 -2.200000000000000000e+00
5.400000000000000000e+01 -2.100000000000000000e+00
5.410000000000000000e+01 -2.000000000000000000e+00
5.420000000000000000e+01 -2.000000000000000000e+00
5.430000000000000000e+01 -2.000000000000000000e+00
5.440000000000000000e+01 -2.100000000000000000e+00
5.450000000000000000e+01 -2.200000000000000000e+00
5.460000000000000000e+01 -2.100000000000000000e+00
5.470000000000000000e+01 -2.200000000000000000e+00
5.480000000000000000e+01 -2.300000000000000000e+00
5.490000000000000000e+01 -2.400000000000000000e+00
5.500000000000000000e+01 -2.500000000000000000e+00
5.510000000000000000e+01 -2.600000000000000000e+00
5.520000000000000000e+01 -2.700000000000000000e+00
5.530000000000000000e+01 -2.600000000000000000e+00
5.540000000000000000e+01 -2.500000000000000000e+00
5.550000000000000000e+01 -2.500000000000000000e+00
5.560000000000000000e+01 -2.500000000000000000e+00
5.570000000000000000e+01 -2.600000000000000000e+00
5.580000000000000000e+01 -2.700000000000000000e+00
5.590000000000000000e+01 -2.600000000000000000e+00
5.600000000000000000e+01 -2.700000000000000000e+00
5.610000000000000000e+01 -2.800000000000000000e+00
5.620000000000000000e+01 -2.900000000000000000e+00
5.630000000000000000e+01 -3.000000000000000000e+00
5.640000000000000000e+01 -3.100000000000000000e+00
5.650000000000000000e+01 -3.200000000000000000e+00
5.660000000000000000e+01 -3.100000000000000000e+00
5.670000000000000000e+01 -3.200000000000000000e+00
5.680000000000000000e+01 -3.300000000000000000e+00
5.690000000000000000e+01 -3.400000000000000000e+00
5.700000000000000000e+01 -3.500000000000000000e+00
5.710000000000000000e+01 -3.600000000000000000e+00
5.720000000000000000e+01 -3.600000000000000000e+00
5.730000000000000000e+01 -3.600000000000000000e+00
5.740000000000000000e+01 -3.700000000000000000e+00
5.750000000000000000e+01 -3.800000000000000000e+00
5.760000000000000000e+01 -3.900000000000000000e+00
5.770000000000000000e+01 -3.800000000000000000e+00
5.780000000000000000e+01 -3.700000000000000000e+00
5.790000000000000000e+01 -3.800000000000000000e+00
5.800000000000000000e+01 -3.900000000000000000e+00
5.810000000000000000e+01 -4.000000000000000000e+00
5.820000000000000000e+01 -4.100000000000000000e+00
5.830000000000000000e+01 -4.200000000000000000e+00
5.840000000000000000e+01 -4.300000000000000000e+00
5.850000000000000000e+01 -4.400000000000000000e+00
5.860000000000000000e+01 -4.500000000000000000e+00
5.870000000000000000e+01 -4.600000000000000000e+00
5.880000000000000000e+01 -4.700000000000000000e+00
5.890000000000000000e+01 -4.800000000000000000e+00
5.900000000000000000e+01 -4.900000000000000000e+00
5.910000000000000000e+01 -4.800000000000000000e+00
5.920000000000000000e+01 -4.900000000000000000e+00
5.930000000000000000e+01 -5.000000000000000000e+00
5.940000000000000000e+01 -4.900000000000000000e+00
5.950000000000000000e+01 -4.800000000000000000e+00
5.960000000000000000e+01 -4.800000000000000000e+00
5.970000000000000000e+01 -4.800000000000000000e+00
5.980000000000000000e+01 -4.900000000000000000e+00
5.990000000000000000e+01 -4.800000000000000000e+00
6.000000000000000000e+01 -4.900000000000000000e+00
6.010000000000000000e+01 -4.800000000000000000e+00
6.020000000000000000e+01 -4.900000000000000000e+00
6.030000000000000000e+01 -5.000000000000000000e+00
6.040000000000000000e+01 -4.900000000000000000e+00
6.050000000000000000e+01 -5.000000000000000000e+00
6.060000000000000000e+01 -5.100000000000000000e+00
6.070000000000000000e+01 -5.200000000000000000e+00
6.080000000000000000e+01 -5.300000000000000000e+00
6.090000000000000000e+01 -5.300000000000000000e+00
6.100000000000000000e+01 -5.300000000000000000e+00
6.110000000000000000e+01 -5.400000000000000000e+00
6.120000000000000000e+01 -5.400000000000000000e+00
6.130000000000000000e+01 -5.400000000000000000e+00
6.140000000000000000e+01 -5.300000000000000000e+00
6.150000000000000000e+01 -5.200000000000000000e+00
6.160000000000000000e+01 -5.100000000000000000e+00
6.170000000000000000e+01 -5.000000000000000000e+00
6.180000000000000000e+01 -5.100000000000000000e+00
6.190000000000000000e+01 -5.200000000000000000e+00
6.200000000000000000e+01 -5.300000000000000000e+00
6.210000000000000000e+01 -5.400000000000000000e+00
6.220000000000000000e+01 -5.300000000000000000e+00
6.230000000000000000e+01 -5.400000000000000000e+00
6.240000000000000000e+01 -5.500000000000000000e+00
6.250000000000000000e+01 -5.600000000000000000e+00
6.260000000000000000e+01 -5.700000000000000000e+00
6.270000000000000000e+01 -5.800000000000000000e+00
6.280000000000000000e+01 -5.900000000000000000e+00
6.290000000000000000e+01 -6.000000000000000000e+00
6.300000000000000000e+01 -5.900000000000000000e+00
6.310000000000000000e+01 -6.000000000000000000e+00
6.320000000000000000e+01 -6.100000000000000000e+00
6.330000000000000000e+01 -6.100000000000000000e+00
6.340000000000000000e+01 -6.100000000000000000e+00
6.350000000000000000e+01 -6.200000000000000000e+00
6.360000000000000000e+01 -6.300000000000000000e+00
6.370000000000000000e+01 -6.400000000000000000e+00
6.380000000000000000e+01 -6.500000000000000000e+00
6.390000000000000000e+01 -6.600000000000000000e+00
6.400000000000000000e+01 -6.700000000000000000e+00
6.410000000000000000e+01 -6.800000000000000000e+00
6.420000000000000000e+01 -6.700000000000000000e+00
6.430000000000000000e+01 -6.800000000000000000e+00
6.440000000000000000e+01 -6.900000000000000000e+00
6.450000000000000000e+01 -6.800000000000000000e+00
6.460000000000000000e+01 -6.700000000000000000e+00
6.470000000000000000e+01 -6.800000000000000000e+00
6.480000000000000000e+01 -6.900000000000000000e+00
6.490000000000000000e+01 -7.000000000000000000e+00
6.500000000000000000e+01 -7.100000000000000000e+00
6.510000000000000000e+01 -7.100000000000000000e+00
6.520000000000000000e+01 -7.100000000000000000e+00
6.530000000000000000e+01 -7.200000000000000000e+00
6.540000000000000000e+01 -7.300000000000000000e+00
6.550000000000000000e+01 -7.400000000000000000e+00
6.560000000000000000e+01 -7.500000000000000000e+00
6.570000000000000000e+01 -7.600000000000000000e+00
6.580000000000000000e+01 -7.700000000000000000e+00
6.590000000000000000e+01 -7.800000000000000000e+00
6.600000000000000000e+01 -7.900000000000000000e+00
6.610000000000000000e+01 -8.000000000000000000e+00
6.620000000000000000e+01 -8.100000000000000000e+00
6.630000000000000000e+01 -8.100000000000000000e+00
6.640000000000000000e+01 -8.100000000000000000e+00
6.650000000000000000e+01 -8.200000000000000000e+00
6.660000000000000000e+01 -8.300000000000000000e+00
6.670000000000000000e+01 -8.400000000000000000e+00
6.680000000000000000e+01 -8.300000000000000000e+00
6.690000000000000000e+01 -8.400000000000000000e+00
6.700000000000000000e+01 -8.500000000000000000e+00
6.710000000000000000e+01 -8.600000000000000000e+00
6.720000000000000000e+01 -8.500000000000000000e+00
6.730000000000000000e+01 -8.600000000000000000e+00
6.740000000000000000e+01 -8.700000000000000000e+00
6.750000000000000000e+01 -8.600000000000000000e+00
6.760000000000000000e+01 -8.700000000000000000e+00
6.770000000000000000e+01 -8.800000000000000000e+00
6.780000000000000000e+01 -8.900000000000000000e+00
6.790000000000000000e+01 -9.000000000000000000e+00
6.800000000000000000e+01 -8.900000000000000000e+00
6.810000000000000000e+01 -9.000000000000000000e+00
6.820000000000000000e+01 -9.000000000000000000e+00
6.830000000000000000e+01 -9.000000000000000000e+00
6.840000000000000000e+01 -9.100000000000000000e+00
6.850000000000000000e+01 -9.200000000000000000e+00
6.860000000000000000e+01 -9.200000000000000000e+00
6.870000000000000000e+01 -9.200000000000000000e+00
6.880000000000000000e+01 -9.300000000000000000e+00
6.890000000000000000e+01 -9.400000000000000000e+00
6.900000000000000000e+01 -9.500000000000000000e+00
6.910000000000000000e+01 -9.600000000000000000e+00
6.920000000000000000e+01 -9.500000000000000000e+00
6.930000000000000000e+01 -9.600000000000000000e+00
6.940000000000000000e+01 -9.700000000000000000e+00
6.950000000000000000e+01 -9.800000000000000000e+00
6.960000000000000000e+01 -9.900000000000000000e+00
6.970000000000000000e+01 -9.800000000000000000e+00
6.980000000000000000e+01 -9.700000000000000000e+00
6.990000000000000000e+01 -9.800000000000000000e+00
7.000000000000000000e+01 -9.700000000000000000e+00
7.010000000000000000e+01 -9.700000000000000000e+00
7.020000000000000000e+01 -9.700000000000000000e+00
7.030000000000000000e+01 -9.600000000000000000e+00
7.040000000000000000e+01 -9.700000000000000000e+00
7.050000000000000000e+01 -9.800000000000000000e+00
7.060000000000000000e+01 -9.900000000000000000e+00
7.070000000000000000e+01 -9.800000000000000000e+00
7.080000000000000000e+01 -9.900000000000000000e+00
7.090000000000000000e+01 -1.000000000000000000e+01
7.100000000000000000e+01 -1.000000000000000000e+01
7.110000000000000000e+01 -1.000000000000000000e+01
7.120000000000000000e+01 -9.900000000000000000e+00
7.130000000000000000e+01 -9.800000000000000000e+00
7.140000000000000000e+01 -9.900000000000000000e+00
7.150000000000000000e+01 -9.900000000000000000e+00
7.160000000000000000e+01 -9.900000000000000000e+00
7.170000000000000000e+01 -9.800000000000000000e+00
7.180000000000000000e+01 -9.800000000000000000e+00
7.190000000000000000e+01 -9.800000000000000000e+00
7.200000000000000000e+01 -9.900000000000000000e+00
7.210000000000000000e+01 -9.800000000000000000e+00
7.220000000000000000e+01 -9.700000000000000000e+00
7.230000000000000000e+01 -9.800000000000000000e+00
7.240000000000000000e+01 -9.900000000000000000e+00
7.250000000000000000e+01 -9.800000000000000000e+00
7.260000000000000000e+01 -9.700000000000000000e+00
7.270000000000000000e+01 -9.800000000000000000e+00
7.280000000000000000e+01 -9.800000000000000000e+00
7.290000000000000000e+01 -9.800000000000000000e+00
7.300000000000000000e+01 -9.900000000000000000e+00
7.310000000000000000e+01 -9.900000000000000000e+00
7.320000000000000000e+01 -9.900000000000000000e+00
7.330000000000000000e+01 -9.800000000000000000e+00
7.340000000000000000e+01 -9.900000000000000000e+00
7.350000000000000000e+01 -9.800000000000000000e+00
7.360000000000000000e+01 -9.700000000000000000e+00
7.370000000000000000e+01 -9.800000000000000000e+00
7.380000000000000000e+01 -9.800000000000000000e+00
7.390000000000000000e+01 -9.800000000000000000e+00
7.400000000000000000e+01 -9.900000000000000000e+00
7.410000000000000000e+01 -9.800000000000000000e+00
7.420000000000000000e+01 -9.700000000000000000e+00
7.430000000000000000e+01 -9.600000000000000000e+00
7.440000000000000000e+01 -9.500000000000000000e+00
7.450000000000000000e+01 -9.400000000000000000e+00
7.460000000000000000e+01 -9.300000000000000000e+00
7.470000000000000000e+01 -9.200000000000000000e+00
7.480000000000000000e+01 -9.300000000000000000e+00
7.490000000000000000e+01 -9.200000000000000000e+00
7.500000000000000000e+01 -9.100000000000000000e+00
7.510000000000000000e+01 -9.000000000000000000e+00
7.520000000000000000e+01 -8.900000000000000000e+00
7.530000000000000000e+01 -9.000000000000000000e+00
7.540000000000000000e+01 -8.900000000000000000e+00
7.550000000000000000e+01 -8.800000000000000000e+00
7.560000000000000000e+01 -8.700000000000000000e+00
7.570000000000000000e+01 -8.600000000000000000e+00
7.580000000000000000e+01 -8.600000000000000000e+00
7.590000000000000000e+01 -8.600000000000000000e+00
7.600000000000000000e+01 -8.500000000000000000e+00
7.610000000000000000e+01 -8.500000000000000000e+00
7.620000000000000000e+01 -8.500000000000000000e+00
7.630000000000000000e+01 -8.600000000000000000e+00
7.640000000000000000e+01 -8.700000000000000000e+00
7.650000000000000000e+01 -8.600000000000000000e+00
7.660000000000000000e+01 -8.700000000000000000e+00
7.670000000000000000e+01 -8.600000000000000000e+00
7.680000000000000000e+01 -8.500000000000000000e+00
7.690000000000000000e+01 -8.400000000000000000e+00
7.700000000000000000e+01 -8.300000000000000000e+00
7.710000000000000000e+01 -8.200000000000000000e+00
7.720000000000000000e+01 -8.100000000000000000e+00
7.730000000000000000e+01 -8.000000000000000000e+00
7.740000000000000000e+01 -8.100000000000000000e+00
7.750000000000000000e+01 -8.200000000000000000e+00
7.760000000000000000e+01 -8.300000000000000000e+00
7.770000000000000000e+01 -8.400000000000000000e+00
7.780000000000000000e+01 -8.300000000000000000e+00
7.790000000000000000e+01 -8.200000000000000000e+00
7.800000000000000000e+01 -8.100000000000000000e+00
7.810000000000000000e+01 -8.000000000000000000e+00
7.820000000000000000e+01 -8.000000000000000000e+00
7.830000000000000000e+01 -8.000000000000000000e+00
7.840000000000000000e+01 -7.900000000000000000e+00
7.850000000000000000e+01 -7.800000000000000000e+00
7.860000000000000000e+01 -7.700000000000000000e+00
7.870000000000000000e+01 -7.600000000000000000e+00
7.880000000000000000e+01 -7.500000000000000000e+00
7.890000000000000000e+01 -7.500000000000000000e+00
7.900000000000000000e+01 -7.500000000000000000e+00
7.910000000000000000e+01 -7.400000000000000000e+00
7.920000000000000000e+01 -7.300000000000000000e+00
7.930000000000000000e+01 -7.200000000000000000e+00
7.940000000000000000e+01 -7.300000000000000000e+00
7.950000000000000000e+01 -7.400000000000000000e+00
7.960000000000000000e+01 -7.300000000000000000e+00
7.970000000000000000e+01 -7.200000000000000000e+00
7.980000000000000000e+01 -7.200000000000000000e+00
7.990000000000000000e+01 -7.200000000000000000e+00
8.000000000000000000e+01 -7.300000000000000000e+00
8.010000000000000000e+01 -7.400000000000000000e+00
8.020000000000000000e+01 -7.300000000000000000e+00
8.030000000000000000e+01 -7.300000000000000000e+00
8.040000000000000000e+01 -7.300000000000000000e+00
8.050000000000000000e+01 -7.200000000000000000e+00
8.060000000000000000e+01 -7.300000000000000000e+00
8.070000000000000000e+01 -7.200000000000000000e+00
8.080000000000000000e+01 -7.100000000000000000e+00
8.090000000000000000e+01 -7.000000000000000000e+00
8.100000000000000000e+01 -6.900000000000000000e+00
8.110000000000000000e+01 -7.000000000000000000e+00
8.120000000000000000e+01 -6.900000000000000000e+00
8.130000000000000000e+01 -6.800000000000000000e+00
8.140000000000000000e+01 -6.700000000000000000e+00
8.150000000000000000e+01 -6.600000000000000000e+00
8.160000000000000000e+01 -6.500000000000000000e+00
8.170000000000000000e+01 -6.600000000000000000e+00
8.180000000000000000e+01 -6.500000000000000000e+00
8.190000000000000000e+01 -6.400000000000000000e+00
8.200000000000000000e+01 -6.300000000000000000e+00
8.210000000000000000e+01 -6.200000000000000000e+00
8.220000000000000000e+01 -6.100000000000000000e+00
8.230000000000000000e+01 -6.000000000000000000e+00
8.240000000000000000e+01 -6.000000000000000000e+00
8.250000000000000000e+01 -6.000000000000000000e+00
8.260000000000000000e+01 -5.900000000000000000e+00
8.270000000000000000e+01 -5.800000000000000000e+00
8.280000000000000000e+01 -5.700000000000000000e+00
8.290000000000000000e+01 -5.600000000000000000e+00
8.300000000000000000e+01 -5.600000000000000000e+00
8.310000000000000000e+01 -5.600000000000000000e+00
8.320000000000000000e+01 -5.500000000000000000e+00
8.330000000000000000e+01 -5.600000000000000000e+00
8.340000000000000000e+01 -5.500000000000000000e+00
8.350000000000000000e+01 -5.400000000000000000e+00
8.360000000000000000e+01 -5.300000000000000000e+00
8.370000000000000000e+01 -5.200000000000000000e+00
8.380000000000000000e+01 -5.100000000000000000e+00
8.390000000000000000e+01 -5.200000000000000000e+00
8.400000000000000000e+01 -5.300000000000000000e+00
8.410000000000000000e+01 -5.200000000000000000e+00
8.420000000000000000e+01 -5.200000000000000000e+00
8.430000000000000000e+01 -5.200000000000000000e+00
8.440000000000000000e+01 -5.100000000000000000e+00
8.450000000000000000e+01 -5.000000000000000000e+00
8.460000000000000000e+01 -5.100000000000000000e+00
8.470000000000000000e+01 -5.200000000000000000e+00
8.480000000000000000e+01 -5.100000000000000000e+00
8.490000000000000000e+01 -5.000000000000000000e+00
8.500000000000000000e+01 -4.900000000000000000e+00
8.510000000000000000e+01 -5.000000000000000000e+00
8.520000000000000000e+01 -5.100000000000000000e+00
8.530000000000000000e+01 -5.000000000000000000e+00
8.540000000000000000e+01 -5.100000000000000000e+00
8.550000000000000000e+01 -5.100000000000000000e+00
8.560000000000000000e+01 -5.100000000000000000e+00
8.570000000000000000e+01 -5.100000000000000000e+00
8.580000000000000000e+01 -5.100000000000000000e+00
8.590000000000000000e+01 -5.100000000000000000e+00
8.600000000000000000e+01 -5.100000000000000000e+00
8.610000000000000000e+01 -5.000000000000000000e+00
8.620000000000000000e+01 -5.100000000000000000e+00
8.630000000000000000e+01 -5.000000000000000000e+00
8.640000000000000000e+01 -5.100000000000000000e+00
8.650000000000000000e+01 -5.000000000000000000e+00
8.660000000000000000e+01 -4.900000000000000000e+00
8.670000000000000000e+01 -4.800000000000000000e+00
8.680000000000000000e+01 -4.700000000000000000e+00
8.690000000000000000e+01 -4.600000000000000000e+00
8.700000000000000000e+01 -4.500000000000000000e+00
8.710000000000000000e+01 -4.400000000000000000e+00
8.720000000000000000e+01 -4.300000000000000000e+00
8.730000000000000000e+01 -4.200000000000000000e+00
8.740000000000000000e+01 -4.100000000000000000e+00
8.750000000000000000e+01 -4.000000000000000000e+00
8.760000000000000000e+01 -4.000000000000000000e+00
8.770000000000000000e+01 -4.000000000000000000e+00
8.780000000000000000e+01 -3.900000000000000000e+00
8.790000000000000000e+01 -3.800000000000000000e+00
8.800000000000000000e+01 -3.700000000000000000e+00
8.810000000000000000e+01 -3.800000000000000000e+00
8.820000000000000000e+01 -3.700000000000000000e+00
8.830000000000000000e+01 -3.600000000000000000e+00
8.840000000000000000e+01 -3.500000000000000000e+00
8.850000000000000000e+01 -3.400000000000000000e+00
8.860000000000000000e+01 -3.300000000000000000e+00
8.870000000000000000e+01 -3.200000000000000000e+00
8.880000000000000000e+01 -3.100000000000000000e+00
8.890000000000000000e+01 -3.000000000000000000e+00
8.900000000000000000e+01 -2.900000000000000000e+00
8.910000000000000000e+01 -2.900000000000000000e+00
8.920000000000000000e+01 -2.900000000000000000e+00
8.930000000000000000e+01 -3.000000000000000000e+00
8.940000000000000000e+01 -2.900000000000000000e+00
8.950000000000000000e+01 -2.800000000000000000e+00
8.960000000000000000e+01 -2.900000000000000000e+00
8.970000000000000000e+01 -3.000000000000000000e+00
8.980000000000000000e+01 -3.100000000000000000e+00
8.990000000000000000e+01 -3.000000000000000000e+00
9.000000000000000000e+01 -2.900000000000000000e+00
9.010000000000000000e+01 -2.800000000000000000e+00
9.020000000000000000e+01 -2.700000000000000000e+00
9.030000000000000000e+01 -2.600000000000000000e+00
9.040000000000000000e+01 -2.500000000000000000e+00
9.050000000000000000e+01 -2.400000000000000000e+00
9.060000000000000000e+01 -2.300000000000000000e+00
9.070000000000000000e+01 -2.200000000000000000e+00
9.080000000000000000e+01 -2.100000000000000000e+00
9.090000000000000000e+01 -2.100000000000000000e+00
9.100000000000000000e+01 -2.100000000000000000e+00
9.110000000000000000e+01 -2.000000000000000000e+00
9.120000000000000000e+01 -1.900000000000000000e+00
9.130000000000000000e+01 -1.800000000000000000e+00
9.140000000000000000e+01 -1.700000000000000000e+00
9.150000000000000000e+01 -1.700000000000000000e+00
9.160000000000000000e+01 -1.700000000000000000e+00
9.170000000000000000e+01 -1.600000000000000000e+00
9.180000000000000000e+01 -1.500000000000000000e+00
9.190000000000000000e+01 -1.600000000000000000e+00
9.200000000000000000e+01 -1.500000000000000000e+00
9.210000000000000000e+01 -1.400000000000000000e+00
9.220000000000000000e+01 -1.300000000000000000e+00
9.230000000000000000e+01 -1.400000000000000000e+00
9.240000000000000000e+01 -1.300000000000000000e+00
9.250000000000000000e+01 -1.200000000000000000e+00
9.260000000000000000e+01 -1.100000000000000000e+00
9.270000000000000000e+01 -1.200000000000000000e+00
9.280000000000000000e+01 -1.300000000000000000e+00
9.290000000000000000e+01 -1.200000000000000000e+00
9.300000000000000000e+01 -1.300000000000000000e+00
9.310000000000000000e+01 -1.200000000000000000e+00
9.320000000000000000e+01 -1.100000000000000000e+00
9.330000000000000000e+01 -1.000000000000000000e+00
9.340000000000000000e+01 -9.000000000000000000e-01
9.350000000000000000e+01 -1.000000000000000000e+00
9.360000000000000000e+01 -9.000000000000000000e-01
9.370000000000000000e+01 -1.000000000000000000e+00
9.380000000000000000e+01 -9.000000000000000000e-01
9.390000000000000000e+01 -8.000000000000000000e-01
9.400000000000000000e+01 -7.000000000000000000e-01
9.410000000000000000e+01 -6.000000000000000000e-01
9.420000000000000000e+01 -5.000000000000000000e-01
9.430000000000000000e+01 -6.000000000000000000e-01
9.440000000000000000e+01 -5.000000000000000000e-01
9.450000000000000000e+01 -4.000000000000000000e-01
9.460000000000000000e+01 -3.000000000000000000e-01
9.470000000000000000e+01 -2.000000000000000000e-01
9.480000000000000000e+01 -1.000000000000000000e-01
9.490000000000000000e+01 -1.000000000000000000e-01
9.500000000000000000e+01 -1.000000000000000000e-01
9.510000000000000000e+01 -2.000000000000000000e-01
9.520000000000000000e+01 -1.000000000000000000e-01
9.530000000000000000e+01 0.000000000000000000e-01
9.540000000000000000e+01 -1.000000000000000000e-01
9.550000000000000000e+01 0.000000000000000000e-01
9.560000000000000000e+01 0.000000000000000000e-01
9.570000000000000000e+01 0.000000000000000000e-01
9.580000000000000000e+01 1.000000000000000000e-01
9.590000000000000000e+01 0.000000000000000000e-01


==> hist_x100_N200.txt <==
58.	0.000027778549404150115
59.	0.000027778549404150115
60.	0.
61.	0.000027778549404150115
62.	0.00008333564821245035
63.	0.00005555709880830023
64.	0.00011111419761660046
65.	0.0001666712964249007
66.	0.0001944498458290508
67.	0.00030556404344565124
68.	0.0003333425928498014
69.	0.0006389066362954527
70.	0.0008055779327203533
71.	0.0009444706797411039
72.	0.0009444706797411039
73.	0.0017778271618656073
74.	0.0022500625017361593
75.	0.003138976082668963
76.	0.004555682102280619
77.	0.005722381177254924
78.	0.00713908719686658
79.	0.008055779327203534
80.	0.011000305564043446
81.	0.012444790133059252
82.	0.01638934414844857
83.	0.01941720603350093
84.	0.02211172532570349
85.	0.026861857273813163
86.	0.03091752548681908
87.	0.03727881330036945
88.	0.039862218394955413
89.	0.04594572071446429
90.	0.048668018556071
91.	0.054668185227367425
92.	0.05877941053918164
93.	0.06239062196172116
94.	0.06627961887830218
95.	0.07114086502402844
96.	0.07369649156921025
97.	0.07697436039889997
98.	0.07719658879413317
99.	0.07889108030778633
100.	0.07758548848579128
101.	0.07755770993638712
102.	0.07500208339120532
103.	0.07452984805133477
104.	0.07244645684602351
105.	0.06930748076335454
106.	0.06639073307591878
107.	0.06366843523431207
108.	0.05872385344037334
109.	0.05314036501013917
110.	0.04791799772215895
111.	0.04294563737881608
112.	0.03875107641878941
113.	0.03527875774327065
114.	0.030500847245756826
115.	0.026195172088113557
116.	0.022778410511403096
117.	0.01919497763826773
118.	0.015917108808578016
119.	0.012583682880080002
120.	0.010055834884302341
121.	0.007833550931970332
122.	0.0063612878135503766
123.	0.005277924386788522
124.	0.003972332564793467
125.	0.0032778688296897134
126.	0.002611183643990111
127.	0.0018333842606739076
128.	0.0016111558654407067
129.	0.0012778132725909054
130.	0.0008611350315286536
131.	0.0007500208339120531
132.	0.0005277924386788522
133.	0.000250006944637351
134.	0.00008333564821245035
135.	0.00013889274702075057
136.	0.00008333564821245035
137.	0.00008333564821245035
138.	0.00005555709880830023
139.	0.000027778549404150115
140.	0.
141.	0.
142.	0.
143.	0.
144.	0.
145.	0.
146.	0.
147.	0.000027778549404150115

==> hist_x100_N200_th.txt <==
0	1.5389197253412842e-23
1	4.162353640405649e-23
2	1.1146000045441463e-22
3	2.9549909854085087e-22
4	7.756223863493923e-22
5	2.0155870788600023e-21
6	5.185729402200779e-21
7	1.3209159721478712e-20
8	3.331176064759834e-20
9	8.317197958230263e-20
10	2.0559547143337832e-19
11	5.031611553902845e-19
12	1.2191516259124925e-18
13	2.9245927150012953e-18
14	6.945925497132417e-18
15	1.6332471263339102e-17
16	3.802163075815927e-17
17	8.763278871018717e-17
18	1.999675749699436e-16
19	4.517618806308607e-16
20	1.0104542167073785e-15
21	2.2375912428703713e-15
22	4.905710571392848e-15
23	1.0648296744505926e-14
24	2.288312980360274e-14
25	4.8686410660580196e-14
26	1.0255507273593364e-13
27	2.138767574308328e-13
28	4.415979926274279e-13
29	9.027087354411036e-13
30	1.8269440816729187e-12
31	3.660664434031156e-12
32	7.261923003583577e-12
33	1.4262656247992153e-11
34	2.7733599883306243e-11
35	5.3391132295257044e-11
36	1.0176280563290114e-10
37	1.9202866740624675e-10
38	3.587567815928172e-10
39	6.635768487094586e-10
40	1.2151765699646574e-9
41	2.2031527249364616e-9
42	3.954639281248934e-9
43	7.0279101896408686e-9
44	1.2365241000331692e-8
45	2.1539520085086553e-8
46	3.714723689110586e-8
47	6.342698433431952e-8
48	1.0722070689395247e-7
49	1.7944870324766644e-7
50	2.9734390294685955e-7
51	4.877921491786713e-7
52	7.922598182064151e-7
53	1.2739650357734204e-6
54	2.0281704130973487e-6
55	3.1967482213810955e-6
56	4.988494258010716e-6
57	7.707039348417426e-6
58	0.000011788613551307972
59	0.000017852331435426587
60	0.000026766045152977075
61	0.00003973109427855451
62	0.00005838938515829206
63	0.00008495605411015037
64	0.00012238038602275437
65	0.00017453653900915205
66	0.00024644383369460375
67	0.000344513787810736
68	0.00047681764029296853
69	0.0006533638112399844
70	0.0008863696823876015
71	0.0011905064839551709
72	0.0015830903165959928
73	0.002084186962884519
74	0.002716593846737124
75	0.003505660098713708
76	0.00447890605896858
77	0.0056654075483202355
78	0.0070949185692462885
79	0.00879671919608544
80	0.010798193302637612
81	0.01312316295493532
82	0.01579003166017883
83	0.018809815475377387
84	0.022184166935891113
85	0.025903519133178347
86	0.02994549312714898
87	0.03427371840956148
88	0.03883721099664259
89	0.04357043540651011
90	0.04839414490382868
91	0.05321704997975096
92	0.05793831055229656
93	0.06245078667335226
94	0.06664492057835993
95	0.0704130653528599
96	0.07365402806066466
97	0.07627756309210483
98	0.07820853879509118
99	0.07939050949540236
100	0.07978845608028655
101	0.07939050949540236
102	0.07820853879509118
103	0.07627756309210483
104	0.07365402806066466
105	0.0704130653528599
106	0.06664492057835993
107	0.06245078667335226
108	0.05793831055229656
109	0.05321704997975096
110	0.04839414490382868
111	0.04357043540651011
112	0.03883721099664259
113	0.03427371840956148
114	0.02994549312714898
115	0.025903519133178347
116	0.022184166935891113
117	0.018809815475377387
118	0.01579003166017883
119	0.01312316295493532
120	0.010798193302637612
121	0.00879671919608544
122	0.0070949185692462885
123	0.0056654075483202355
124	0.00447890605896858
125	0.003505660098713708
126	0.002716593846737124
127	0.002084186962884519
128	0.0015830903165959928
129	0.0011905064839551709
130	0.0008863696823876015
131	0.0006533638112399844
132	0.00047681764029296853
133	0.000344513787810736
134	0.00024644383369460375
135	0.00017453653900915205
136	0.00012238038602275437
137	0.00008495605411015037
138	0.00005838938515829206
139	0.00003973109427855451
140	0.000026766045152977075
141	0.000017852331435426587
142	0.000011788613551307972
143	7.707039348417426e-6
144	4.988494258010716e-6
145	3.1967482213810955e-6
146	2.0281704130973487e-6
147	1.2739650357734204e-6
148	7.922598182064151e-7
149	4.877921491786713e-7
150	2.9734390294685955e-7
151	1.7944870324766644e-7
152	1.0722070689395247e-7
153	6.342698433431952e-8
154	3.714723689110586e-8
155	2.1539520085086553e-8
156	1.2365241000331692e-8
157	7.0279101896408686e-9
158	3.954639281248934e-9
159	2.2031527249364616e-9
160	1.2151765699646574e-9
161	6.635768487094586e-10
162	3.587567815928172e-10
163	1.9202866740624675e-10
164	1.0176280563290114e-10
165	5.3391132295257044e-11
166	2.7733599883306243e-11
167	1.4262656247992153e-11
168	7.261923003583577e-12
169	3.660664434031156e-12
170	1.8269440816729187e-12
171	9.027087354411036e-13
172	4.415979926274279e-13
173	2.138767574308328e-13
174	1.0255507273593364e-13
175	4.8686410660580196e-14
176	2.288312980360274e-14
177	1.0648296744505926e-14
178	4.905710571392848e-15
179	2.2375912428703713e-15
180	1.0104542167073785e-15
181	4.517618806308607e-16
182	1.999675749699436e-16
183	8.763278871018717e-17
184	3.802163075815927e-17
185	1.6332471263339102e-17
186	6.945925497132417e-18
187	2.9245927150012953e-18
188	1.2191516259124925e-18
189	5.031611553902845e-19
190	2.0559547143337832e-19
191	8.317197958230263e-20
192	3.331176064759834e-20
193	1.3209159721478712e-20
194	5.185729402200779e-21
195	2.0155870788600023e-21
196	7.756223863493923e-22
197	2.9549909854085087e-22
198	1.1146000045441463e-22
199	4.162353640405649e-23

==> hist_x150_N200.txt <==
111.	0.000027778549404150115
112.	0.000027778549404150115
113.	0.00005555709880830023
114.	0.00005555709880830023
115.	0.00011111419761660046
116.	0.0001666712964249007
117.	0.0001944498458290508
118.	0.00027778549404150113
119.	0.00041667824106225173
120.	0.0005277924386788522
121.	0.0008333564821245035
122.	0.0008055779327203533
123.	0.0013889274702075058
124.	0.002000055557098808
125.	0.002611183643990111
126.	0.0030556404344565125
127.	0.004111225311814217
128.	0.00483346759632212
129.	0.006139059418317176
130.	0.007889108030778632
131.	0.010500291674768743
132.	0.013111475318758854
133.	0.016361565599044416
134.	0.01936164893469263
135.	0.023306202950081945
136.	0.027445206811300315
137.	0.030250840301119474
138.	0.03650101391705325
139.	0.04352898691630323
140.	0.0485569043584544
141.	0.05525153476485458
142.	0.06177949387482986
143.	0.06630739742770632
144.	0.07258534959304425
145.	0.07975221533931498
146.	0.08141892830356398
147.	0.08533570376954916
148.	0.08672463123975666
149.	0.09019694991527542
150.	0.09389149698602739
151.	0.09066918525514597
152.	0.09241923386760743
153.	0.0863635100975027
154.	0.08289119142198395
155.	0.07811328092447012
156.	0.07275202088946915
157.	0.06686296841578933
158.	0.06280730020278341
159.	0.054251506986305174
160.	0.04691796994360954
161.	0.04091780327231312
162.	0.03325092363676769
163.	0.02700075002083391
164.	0.02211172532570349
165.	0.018500513903163977
166.	0.015305980721686714
167.	0.011000305564043446
168.	0.007555765437928831
169.	0.006222395066529626
170.	0.004416789355259868
171.	0.0026667407427984112
172.	0.0020278341065029584
173.	0.0011111419761660045
174.	0.0006944637351037529
175.	0.00030556404344565124
176.	0.0003888996916581016
177.	0.0001944498458290508
178.	0.00005555709880830023
179.	0.00005555709880830023
180.	0.00008333564821245035
181.	0.00005555709880830023

==> hist_x150_N200_th.txt <==
0	6.610543148329714e-67
1	4.852111939093619e-66
2	3.5142599710085955e-65
3	2.5115762452694906e-64
4	1.7712026560458757e-63
5	1.2325358201954523e-62
6	8.46331005216958e-62
7	5.734431379862833e-61
8	3.8339802892255885e-60
9	2.5294074788703606e-59
10	1.6466341865584486e-58
11	1.057754457328765e-57
12	6.704741021118571e-57
13	4.193615004727668e-56
14	2.5882398202486735e-55
15	1.5762673451009256e-54
16	9.472500773792473e-54
17	5.617056951358296e-53
18	3.286717762671934e-52
19	1.8976905875053245e-51
20	1.0811794986989954e-50
21	6.078264677103556e-50
22	3.3718699798359283e-49
23	1.845743888136618e-48
24	9.969685654121409e-48
25	5.31374731097606e-47
26	2.7946648857267243e-46
27	1.4503338558141842e-45
28	7.427037877539169e-45
29	3.7529493179746404e-44
30	1.8712816853574234e-43
31	9.206934247143406e-43
32	4.4699258926849746e-42
33	2.1413862578257749e-41
34	1.0122763874260406e-40
35	4.721854588338479e-40
36	2.1733792565353767e-39
37	9.871151868995528e-39
38	4.423943344292442e-38
39	1.9564136590137547e-37
40	8.537313370609944e-37
41	3.676132585464711e-36
42	1.5619621906250306e-35
43	6.548763012194214e-35
44	2.7093021316111017e-34
45	1.1060251687436458e-33
46	4.455351655052472e-33
47	1.7709584544729414e-32
48	6.946150119093037e-32
49	2.688372002132511e-31
50	1.0267009634752748e-30
51	3.8690824287240865e-30
52	1.4387369645435308e-29
53	5.279152749580225e-29
54	1.9114214777014381e-28
55	6.8290155549416895e-28
56	2.4075158174943817e-27
57	8.37509232412388e-27
58	2.874878296685446e-26
59	9.737752502187196e-26
60	3.2546733438684167e-25
61	1.0734096338264342e-24
62	3.493276621457994e-24
63	1.1217856313575021e-23
64	3.554644516097679e-23
65	1.111455002241668e-22
66	3.4292330529618378e-22
67	1.0440265047141394e-21
68	3.136428953561772e-21
69	9.297555753973934e-21
70	2.719640721232471e-20
71	7.849892078997154e-20
72	2.235760318523903e-19
73	6.283421712691422e-19
74	1.742515219341536e-18
75	4.768330599391013e-18
76	1.287554270895506e-17
77	3.4306320139104244e-17
78	9.019700878410313e-17
79	2.3400198490302162e-16
80	5.99040733203905e-16
81	1.5132217474445928e-15
82	3.771882896531836e-15
83	9.277334907229408e-15
84	2.2516333642218796e-14
85	5.3923928335176584e-14
86	1.2743090789189739e-13
87	2.9715116592532444e-13
88	6.837376687448667e-13
89	1.5524262658000002e-12
90	3.4780983960415064e-12
91	7.689217630990043e-12
92	1.6773815005384577e-11
93	3.610696223776506e-11
94	7.669365958627294e-11
95	1.6074496486341038e-10
96	3.3244874788501874e-10
97	6.78455600802255e-10
98	1.3662418030140489e-9
99	2.714832962449432e-9
100	5.323142161535951e-9
101	1.029917464907202e-8
102	1.9662837394664523e-8
103	3.704242068342853e-8
104	6.885919454629417e-8
105	1.2630889160273827e-7
106	2.2862057709915976e-7
107	4.083251367593594e-7
108	7.196251327978505e-7
109	1.2514570117071118e-6
110	2.1475088198187625e-6
111	3.6363307900968022e-6
112	6.0757684915012754e-6
113	0.000010017248747787783
114	0.00001629690395811062
115	0.000026162013227999518
116	0.00004144256454955551
117	0.00006477859006621954
118	0.00009991386670569963
119	0.00015206506399927956
120	0.00022837183334068403
121	0.0003384270237242231
122	0.0004948766214400219
123	0.0007140658239892156
124	0.0010166909662576238
125	0.0014283975233914208
126	0.001980243604212746
127	0.0027089285911583764
128	0.003656671117869589
129	0.00487061332977032
130	0.0064016335686812925
131	0.008302471179032342
132	0.010625107894859796
133	0.013417411147378417
134	0.016719123815471974
135	0.02055737730716924
136	0.024942001830843444
137	0.029860997662901748
138	0.03527660052762571
139	0.04112240895235313
140	0.04730202956378368
141	0.05368962981596233
142	0.06013266489143797
143	0.06645687246440576
144	0.07247341968257194
145	0.07798786228909647
146	0.08281036236550927
147	0.08676643640878907
148	0.08970739462003328
149	0.09151960420166695
150	0.09213177319235615
151	0.09151960420166695
152	0.08970739462003328
153	0.08676643640878907
154	0.08281036236550927
155	0.07798786228909647
156	0.07247341968257194
157	0.06645687246440576
158	0.06013266489143797
159	0.05368962981596233
160	0.04730202956378368
161	0.04112240895235313
162	0.03527660052762571
163	0.029860997662901748
164	0.024942001830843444
165	0.02055737730716924
166	0.016719123815471974
167	0.013417411147378417
168	0.010625107894859796
169	0.008302471179032342
170	0.0064016335686812925
171	0.00487061332977032
172	0.003656671117869589
173	0.0027089285911583764
174	0.001980243604212746
175	0.0014283975233914208
176	0.0010166909662576238
177	0.0007140658239892156
178	0.0004948766214400219
179	0.0003384270237242231
180	0.00022837183334068403
181	0.00015206506399927956
182	0.00009991386670569963
183	0.00006477859006621954
184	0.00004144256454955551
185	0.000026162013227999518
186	0.00001629690395811062
187	0.000010017248747787783
188	6.0757684915012754e-6
189	3.6363307900968022e-6
190	2.1475088198187625e-6
191	1.2514570117071118e-6
192	7.196251327978505e-7
193	4.083251367593594e-7
194	2.2862057709915976e-7
195	1.2630889160273827e-7
196	6.885919454629417e-8
197	3.704242068342853e-8
198	1.9662837394664523e-8
199	1.029917464907202e-8

==> hist_x180_N200.txt <==
147.	0.000027778549404150115
148.	0.000027778549404150115
149.	0.000027778549404150115
150.	0.00005555709880830023
151.	0.000027778549404150115
152.	0.00008333564821245035
153.	0.00011111419761660046
154.	0.000250006944637351
155.	0.0003611211422539515
156.	0.00044445679046640184
157.	0.0006389066362954527
158.	0.0010833634267618545
159.	0.0015278202172282563
160.	0.001972277007694658
161.	0.003111197533264813
162.	0.004111225311814217
163.	0.005833495374871525
164.	0.007583543987332982
165.	0.010805855718214396
166.	0.01413928164671241
167.	0.01972277007694658
168.	0.024917358815522653
169.	0.03325092363676769
170.	0.03883441206700186
171.	0.04702908414122615
172.	0.05883496763798995
173.	0.0704464012889247
174.	0.08497458262729521
175.	0.09350259729436929
176.	0.10355843217867162
177.	0.11586432956471013
178.	0.12403122308953027
179.	0.12811466985194034
180.	0.13189255257090474
181.	0.13139253868163003
182.	0.12692019222756187
183.	0.1220033889830273
184.	0.10964193449818051
185.	0.09522486735742659
186.	0.08072446456846023
187.	0.06572404789021917
188.	0.04966804633462041
189.	0.036945470707519655
190.	0.025417372704797356
191.	0.01652823689546932
192.	0.009944720686685742
193.	0.005916831023083975
194.	0.003138976082668963
195.	0.0014167060196116558
196.	0.0006111280868913025
197.	0.00011111419761660046
198.	0.000027778549404150115

==> hist_x180_N200_th.txt <==
0	4.912153782928491e-197
1	7.189728592287874e-195
2	1.0235034300707536e-192
3	1.417106117842517e-190
4	1.90832222307455e-188
5	2.4994088722057604e-186
6	3.1838981806496125e-184
7	3.944730144365235e-182
8	4.753480222389365e-180
9	5.571117883766932e-178
10	6.350519726132229e-176
11	7.04064512845153e-174
12	7.591924929122204e-172
13	7.962099846611135e-170
14	8.121562639156737e-168
15	8.0572685953985e-166
16	7.774497871959743e-164
17	7.296139365887258e-162
18	6.659630863894265e-160
19	5.912122962907108e-158
20	5.104732903311185e-156
21	4.286855580237897e-154
22	3.501393706180466e-152
23	2.781501542282739e-150
24	2.1490866571326172e-148
25	1.6149713227443865e-146
26	1.1803531582831472e-144
27	8.390645683978017e-143
28	5.801162922878683e-141
29	3.900955599926966e-139
30	2.5513099121397974e-137
31	1.6228997367030902e-135
32	1.0040525134281906e-133
33	6.041675978505083e-132
34	3.535857031880891e-130
35	2.0126498606876152e-128
36	1.1142381472648192e-126
37	5.999624677335168e-125
38	3.1420016370008526e-123
39	1.6003869286356272e-121
40	7.928295863915069e-120
41	3.8200668757358635e-118
42	1.790186788340197e-116
43	8.159470824112315e-115
44	3.6171115666225457e-113
45	1.5595456057500155e-111
46	6.539891130273366e-110
47	2.6673451874202484e-108
48	1.0580938509417541e-106
49	4.082304756727487e-105
50	1.5318735584932128e-103
51	5.590835076181306e-102
52	1.9845713018560086e-100
53	6.851615717637498e-99
54	2.30067647337574e-97
55	7.513708984770878e-96
56	2.3866539498425045e-94
57	7.373281267368568e-93
58	2.2154829555721294e-91
59	6.4745902606129015e-90
60	1.840316120719921e-88
61	5.08755170088731e-87
62	1.3679225385527454e-85
63	3.5772594468942172e-84
64	9.098622311711622e-83
65	2.250801005010308e-81
66	5.415453455912027e-80
67	1.267269022921527e-78
68	2.8842910016970064e-77
69	6.384774972239784e-76
70	1.3746381105238437e-74
71	2.8785079235713265e-73
72	5.862498475317013e-72
73	1.1612729786656583e-70
74	2.2372893895492185e-69
75	4.192241276260645e-68
76	7.640233660196057e-67
77	1.3542638201404235e-65
78	2.334727378106194e-64
79	3.914761786363588e-63
80	6.384262992519971e-62
81	1.0126338995966409e-60
82	1.5621776477226658e-59
83	2.3439300197797445e-58
84	3.4205435759730116e-57
85	4.854917765872647e-56
86	6.702007246624408e-55
87	8.998376748628624e-54
88	1.1750591165195317e-52
89	1.4924215945421948e-51
90	1.8435698499481388e-50
91	2.2149500355891188e-49
92	2.588239943689327e-48
93	2.941584991531608e-47
94	3.251580655446362e-46
95	3.495778650229463e-45
96	3.6553551979632376e-44
97	3.717504542651908e-43
98	3.6771360245602784e-42
99	3.537562713050721e-41
100	3.3100523633272136e-40
101	3.012325131025115e-39
102	2.666275919002271e-38
103	2.2953271828500545e-37
104	1.9218539203715453e-36
105	1.5650651193250488e-35
106	1.2395975672102316e-34
107	9.549162468715732e-34
108	7.154612452210202e-33
109	5.213666051578117e-32
110	3.695188268692835e-31
111	2.5472184705290677e-30
112	1.7077806340692888e-29
113	1.113612861196858e-28
114	7.062730845031177e-28
115	4.3565965006878164e-27
116	2.6137153296799494e-26
117	1.5251251968402685e-25
118	8.6554364433714e-25
119	4.77758818054765e-24
120	2.5648662089021397e-23
121	1.3392355977763365e-22
122	6.801199555016592e-22
123	3.3593117981000034e-21
124	1.6138061905814416e-20
125	7.540301357951494e-20
126	3.4265911905563055e-19
127	1.514510013370968e-18
128	6.5105588439737806e-18
129	2.7220785438898498e-17
130	1.1069278149757477e-16
131	4.377984434963916e-16
132	1.684090361178964e-15
133	6.3007584653872744e-15
134	2.292749130355622e-14
135	8.114401776763365e-14
136	2.7931402433965506e-13
137	9.35115468590428e-13
138	3.044906802788198e-12
139	9.64315244069289e-12
140	2.970300062450728e-11
141	8.898522049209506e-11
142	2.592816022689889e-10
143	7.347875465872072e-10
144	2.0252942832744286e-9
145	5.4293864025284935e-9
146	1.4156295821516287e-8
147	3.589920014181092e-8
148	8.854339695073042e-8
149	2.1240456738902883e-7
150	4.955731715780992e-7
151	1.1245738687156034e-6
152	2.482015290210001e-6
153	5.327913702301825e-6
154	0.000011123620798546121
155	0.000022587669962939254
156	0.00004461007525496179
157	0.00008569011835410218
158	0.00016009021720694006
159	0.00029089423168192
160	0.0005140929987637022
161	0.0008836586514767009
162	0.0014772828039793357
163	0.002402033254869741
164	0.00379866200793248
165	0.005842766831189513
166	0.008740629697903164
167	0.012717541168805987
168	0.01799698883772935
169	0.02477038785299769
170	0.033159046264249564
171	0.04317253188863058
172	0.054670024891997876
173	0.06733289518468628
174	0.08065690817304778
175	0.09397062513676752
176	0.10648266850745074
177	0.11735510892143317
178	0.12579440923099772
179	0.13114657203397995
180	0.13298076013381088
181	0.13114657203397995
182	0.12579440923099772
183	0.11735510892143317
184	0.10648266850745074
185	0.09397062513676752
186	0.08065690817304778
187	0.06733289518468628
188	0.054670024891997876
189	0.04317253188863058
190	0.033159046264249564
191	0.02477038785299769
192	0.01799698883772935
193	0.012717541168805987
194	0.008740629697903164
195	0.005842766831189513
196	0.00379866200793248
197	0.002402033254869741
198	0.0014772828039793357
199	0.0008836586514767009

==> hist_x20_N200.txt <==
2.	0.000027778549404150115
3.	0.0001666712964249007
4.	0.0006666851856996028
5.	0.0013333703713992056
6.	0.0027222978416067112
7.	0.005416817133809273
8.	0.010028056334898191
9.	0.016583793994277618
10.	0.024528459123864553
11.	0.03661212811466985
12.	0.050418067168532456
13.	0.06483513430928636
14.	0.08039112197561044
15.	0.096224895135976
16.	0.1083641212255896
17.	0.1217811605877941
18.	0.1316981027250757
19.	0.13233700936137116
20.	0.13153143142865079
21.	0.1320314453179255
22.	0.1257257146031834
23.	0.11344759576654907
24.	0.10136392677574377
25.	0.09319703325092364
26.	0.08111336426011834
27.	0.06733520375565988
28.	0.057001583377316034
29.	0.04669574154837634
30.	0.03825106252951471
31.	0.031667546320731134
32.	0.02475068751909775
33.	0.01922275618767188
34.	0.01433373149254146
35.	0.011222533959276646
36.	0.008889135809328036
37.	0.0067779660546126285
38.	0.004555682102280619
39.	0.003416761576710464
40.	0.0020556126559071086
41.	0.001444484569015806
42.	0.0010833634267618545
43.	0.0006944637351037529
44.	0.00027778549404150113
45.	0.0001944498458290508
46.	0.00013889274702075057
47.	0.00013889274702075057
48.	0.00008333564821245035
49.	0.00005555709880830023

==> hist_x20_N200_th.txt <==
0	0.0005140929987637022
1	0.0008836586514767009
2	0.0014772828039793357
3	0.002402033254869741
4	0.00379866200793248
5	0.005842766831189513
6	0.008740629697903164
7	0.012717541168805987
8	0.01799698883772935
9	0.02477038785299769
10	0.033159046264249564
11	0.04317253188863058
12	0.054670024891997876
13	0.06733289518468628
14	0.08065690817304778
15	0.09397062513676752
16	0.10648266850745074
17	0.11735510892143317
18	0.12579440923099772
19	0.13114657203397995
20	0.13298076013381088
21	0.13114657203397995
22	0.12579440923099772
23	0.11735510892143317
24	0.10648266850745074
25	0.09397062513676752
26	0.08065690817304778
27	0.06733289518468628
28	0.054670024891997876
29	0.04317253188863058
30	0.033159046264249564
31	0.02477038785299769
32	0.01799698883772935
33	0.012717541168805987
34	0.008740629697903164
35	0.005842766831189513
36	0.00379866200793248
37	0.002402033254869741
38	0.0014772828039793357
39	0.0008836586514767009
40	0.0005140929987637022
41	0.00029089423168192
42	0.00016009021720694006
43	0.00008569011835410218
44	0.00004461007525496179
45	0.000022587669962939254
46	0.000011123620798546121
47	5.327913702301825e-6
48	2.482015290210001e-6
49	1.1245738687156034e-6
50	4.955731715780992e-7
51	2.1240456738902883e-7
52	8.854339695073042e-8
53	3.589920014181092e-8
54	1.4156295821516287e-8
55	5.4293864025284935e-9
56	2.0252942832744286e-9
57	7.347875465872072e-10
58	2.592816022689889e-10
59	8.898522049209506e-11
60	2.970300062450728e-11
61	9.64315244069289e-12
62	3.044906802788198e-12
63	9.35115468590428e-13
64	2.7931402433965506e-13
65	8.114401776763365e-14
66	2.292749130355622e-14
67	6.3007584653872744e-15
68	1.684090361178964e-15
69	4.377984434963916e-16
70	1.1069278149757477e-16
71	2.7220785438898498e-17
72	6.5105588439737806e-18
73	1.514510013370968e-18
74	3.4265911905563055e-19
75	7.540301357951494e-20
76	1.6138061905814416e-20
77	3.3593117981000034e-21
78	6.801199555016592e-22
79	1.3392355977763365e-22
80	2.5648662089021397e-23
81	4.77758818054765e-24
82	8.6554364433714e-25
83	1.5251251968402685e-25
84	2.6137153296799494e-26
85	4.3565965006878164e-27
86	7.062730845031177e-28
87	1.113612861196858e-28
88	1.7077806340692888e-29
89	2.5472184705290677e-30
90	3.695188268692835e-31
91	5.213666051578117e-32
92	7.154612452210202e-33
93	9.549162468715732e-34
94	1.2395975672102316e-34
95	1.5650651193250488e-35
96	1.9218539203715453e-36
97	2.2953271828500545e-37
98	2.666275919002271e-38
99	3.012325131025115e-39
100	3.3100523633272136e-40
101	3.537562713050721e-41
102	3.6771360245602784e-42
103	3.717504542651908e-43
104	3.6553551979632376e-44
105	3.495778650229463e-45
106	3.251580655446362e-46
107	2.941584991531608e-47
108	2.588239943689327e-48
109	2.2149500355891188e-49
110	1.8435698499481388e-50
111	1.4924215945421948e-51
112	1.1750591165195317e-52
113	8.998376748628624e-54
114	6.702007246624408e-55
115	4.854917765872647e-56
116	3.4205435759730116e-57
117	2.3439300197797445e-58
118	1.5621776477226658e-59
119	1.0126338995966409e-60
120	6.384262992519971e-62
121	3.914761786363588e-63
122	2.334727378106194e-64
123	1.3542638201404235e-65
124	7.640233660196057e-67
125	4.192241276260645e-68
126	2.2372893895492185e-69
127	1.1612729786656583e-70
128	5.862498475317013e-72
129	2.8785079235713265e-73
130	1.3746381105238437e-74
131	6.384774972239784e-76
132	2.8842910016970064e-77
133	1.267269022921527e-78
134	5.415453455912027e-80
135	2.250801005010308e-81
136	9.098622311711622e-83
137	3.5772594468942172e-84
138	1.3679225385527454e-85
139	5.08755170088731e-87
140	1.840316120719921e-88
141	6.4745902606129015e-90
142	2.2154829555721294e-91
143	7.373281267368568e-93
144	2.3866539498425045e-94
145	7.513708984770878e-96
146	2.30067647337574e-97
147	6.851615717637498e-99
148	1.9845713018560086e-100
149	5.590835076181306e-102
150	1.5318735584932128e-103
151	4.082304756727487e-105
152	1.0580938509417541e-106
153	2.6673451874202484e-108
154	6.539891130273366e-110
155	1.5595456057500155e-111
156	3.6171115666225457e-113
157	8.159470824112315e-115
158	1.790186788340197e-116
159	3.8200668757358635e-118
160	7.928295863915069e-120
161	1.6003869286356272e-121
162	3.1420016370008526e-123
163	5.999624677335168e-125
164	1.1142381472648192e-126
165	2.0126498606876152e-128
166	3.535857031880891e-130
167	6.041675978505083e-132
168	1.0040525134281906e-133
169	1.6228997367030902e-135
170	2.5513099121397974e-137
171	3.900955599926966e-139
172	5.801162922878683e-141
173	8.390645683978017e-143
174	1.1803531582831472e-144
175	1.6149713227443865e-146
176	2.1490866571326172e-148
177	2.781501542282739e-150
178	3.501393706180466e-152
179	4.286855580237897e-154
180	5.104732903311185e-156
181	5.912122962907108e-158
182	6.659630863894265e-160
183	7.296139365887258e-162
184	7.774497871959743e-164
185	8.0572685953985e-166
186	8.121562639156737e-168
187	7.962099846611135e-170
188	7.591924929122204e-172
189	7.04064512845153e-174
190	6.350519726132229e-176
191	5.571117883766932e-178
192	4.753480222389365e-180
193	3.944730144365235e-182
194	3.1838981806496125e-184
195	2.4994088722057604e-186
196	1.90832222307455e-188
197	1.417106117842517e-190
198	1.0235034300707536e-192
199	7.189728592287874e-195

==> hist_x50_N200.txt <==
19.	0.00005555709880830023
20.	0.00008333564821245035
21.	0.00008333564821245035
22.	0.00022222839523320092
23.	0.00030556404344565124
24.	0.00030556404344565124
25.	0.0005555709880830023
26.	0.000972249229145254
27.	0.0013333703713992056
28.	0.001972277007694658
29.	0.0027500763910108614
30.	0.004250118058834968
31.	0.005611266979638323
32.	0.008472457568265784
33.	0.011222533959276646
34.	0.01447262423956221
35.	0.018389399705547375
36.	0.022722853412594793
37.	0.027500763910108614
38.	0.03408428011889219
39.	0.04102891746992972
40.	0.04902913969832495
41.	0.054195949887496875
42.	0.06077946609628045
43.	0.06561293369260257
44.	0.0730020278341065
45.	0.07877996611016973
46.	0.0828634128725798
47.	0.0855301536153782
48.	0.0865857384927359
49.	0.08814133725936832
50.	0.09050251395872108
51.	0.09050251395872108
52.	0.08872468679685547
53.	0.08508569682491181
54.	0.0824745131809217
55.	0.07986332953693158
56.	0.07275202088946915
57.	0.06661296147115198
58.	0.060696130448068
59.	0.05458484957915498
60.	0.04830689741381705
61.	0.04261229478596628
62.	0.037306591849773606
63.	0.03219533875940998
64.	0.026195172088113557
65.	0.022361732270340842
66.	0.018389399705547375
67.	0.015111530875857662
68.	0.01216700463901775
69.	0.008944692908136338
70.	0.0076113225367371315
71.	0.005694602627850774
72.	0.004333453707047418
73.	0.0035278757743270645
74.	0.0025834050945859606
75.	0.001944498458290508
76.	0.0017500486124614573
77.	0.0012778132725909054
78.	0.0010278063279535543
79.	0.000722242284507903
80.	0.00047223533987055194
81.	0.00030556404344565124
82.	0.00030556404344565124
83.	0.0001944498458290508
84.	0.00011111419761660046
85.	0.00011111419761660046
86.	0.000027778549404150115
87.	0.
88.	0.
89.	0.
90.	0.
91.	0.
92.	0.
93.	0.000027778549404150115
94.	0.000027778549404150115

==> hist_x50_N200_th.txt <==
0	5.323142161535951e-9
1	1.029917464907202e-8
2	1.9662837394664523e-8
3	3.704242068342853e-8
4	6.885919454629417e-8
5	1.2630889160273827e-7
6	2.2862057709915976e-7
7	4.083251367593594e-7
8	7.196251327978505e-7
9	1.2514570117071118e-6
10	2.1475088198187625e-6
11	3.6363307900968022e-6
12	6.0757684915012754e-6
13	0.000010017248747787783
14	0.00001629690395811062
15	0.000026162013227999518
16	0.00004144256454955551
17	0.00006477859006621954
18	0.00009991386670569963
19	0.00015206506399927956
20	0.00022837183334068403
21	0.0003384270237242231
22	0.0004948766214400219
23	0.0007140658239892156
24	0.0010166909662576238
25	0.0014283975233914208
26	0.001980243604212746
27	0.0027089285911583764
28	0.003656671117869589
29	0.00487061332977032
30	0.0064016335686812925
31	0.008302471179032342
32	0.010625107894859796
33	0.013417411147378417
34	0.016719123815471974
35	0.02055737730716924
36	0.024942001830843444
37	0.029860997662901748
38	0.03527660052762571
39	0.04112240895235313
40	0.04730202956378368
41	0.05368962981596233
42	0.06013266489143797
43	0.06645687246440576
44	0.07247341968257194
45	0.07798786228909647
46	0.08281036236550927
47	0.08676643640878907
48	0.08970739462003328
49	0.09151960420166695
50	0.09213177319235615
51	0.09151960420166695
52	0.08970739462003328
53	0.08676643640878907
54	0.08281036236550927
55	0.07798786228909647
56	0.07247341968257194
57	0.06645687246440576
58	0.06013266489143797
59	0.05368962981596233
60	0.04730202956378368
61	0.04112240895235313
62	0.03527660052762571
63	0.029860997662901748
64	0.024942001830843444
65	0.02055737730716924
66	0.016719123815471974
67	0.013417411147378417
68	0.010625107894859796
69	0.008302471179032342
70	0.0064016335686812925
71	0.00487061332977032
72	0.003656671117869589
73	0.0027089285911583764
74	0.001980243604212746
75	0.0014283975233914208
76	0.0010166909662576238
77	0.0007140658239892156
78	0.0004948766214400219
79	0.0003384270237242231
80	0.00022837183334068403
81	0.00015206506399927956
82	0.00009991386670569963
83	0.00006477859006621954
84	0.00004144256454955551
85	0.000026162013227999518
86	0.00001629690395811062
87	0.000010017248747787783
88	6.0757684915012754e-6
89	3.6363307900968022e-6
90	2.1475088198187625e-6
91	1.2514570117071118e-6
92	7.196251327978505e-7
93	4.083251367593594e-7
94	2.2862057709915976e-7
95	1.2630889160273827e-7
96	6.885919454629417e-8
97	3.704242068342853e-8
98	1.9662837394664523e-8
99	1.029917464907202e-8
100	5.323142161535951e-9
101	2.714832962449432e-9
102	1.3662418030140489e-9
103	6.78455600802255e-10
104	3.3244874788501874e-10
105	1.6074496486341038e-10
106	7.669365958627294e-11
107	3.610696223776506e-11
108	1.6773815005384577e-11
109	7.689217630990043e-12
110	3.4780983960415064e-12
111	1.5524262658000002e-12
112	6.837376687448667e-13
113	2.9715116592532444e-13
114	1.2743090789189739e-13
115	5.3923928335176584e-14
116	2.2516333642218796e-14
117	9.277334907229408e-15
118	3.771882896531836e-15
119	1.5132217474445928e-15
120	5.99040733203905e-16
121	2.3400198490302162e-16
122	9.019700878410313e-17
123	3.4306320139104244e-17
124	1.287554270895506e-17
125	4.768330599391013e-18
126	1.742515219341536e-18
127	6.283421712691422e-19
128	2.235760318523903e-19
129	7.849892078997154e-20
130	2.719640721232471e-20
131	9.297555753973934e-21
132	3.136428953561772e-21
133	1.0440265047141394e-21
134	3.4292330529618378e-22
135	1.111455002241668e-22
136	3.554644516097679e-23
137	1.1217856313575021e-23
138	3.493276621457994e-24
139	1.0734096338264342e-24
140	3.2546733438684167e-25
141	9.737752502187196e-26
142	2.874878296685446e-26
143	8.37509232412388e-27
144	2.4075158174943817e-27
145	6.8290155549416895e-28
146	1.9114214777014381e-28
147	5.279152749580225e-29
148	1.4387369645435308e-29
149	3.8690824287240865e-30
150	1.0267009634752748e-30
151	2.688372002132511e-31
152	6.946150119093037e-32
153	1.7709584544729414e-32
154	4.455351655052472e-33
155	1.1060251687436458e-33
156	2.7093021316111017e-34
157	6.548763012194214e-35
158	1.5619621906250306e-35
159	3.676132585464711e-36
160	8.537313370609944e-37
161	1.9564136590137547e-37
162	4.423943344292442e-38
163	9.871151868995528e-39
164	2.1733792565353767e-39
165	4.721854588338479e-40
166	1.0122763874260406e-40
167	2.1413862578257749e-41
168	4.4699258926849746e-42
169	9.206934247143406e-43
170	1.8712816853574234e-43
171	3.7529493179746404e-44
172	7.427037877539169e-45
173	1.4503338558141842e-45
174	2.7946648857267243e-46
175	5.31374731097606e-47
176	9.969685654121409e-48
177	1.845743888136618e-48
178	3.3718699798359283e-49
179	6.078264677103556e-50
180	1.0811794986989954e-50
181	1.8976905875053245e-51
182	3.286717762671934e-52
183	5.617056951358296e-53
184	9.472500773792473e-54
185	1.5762673451009256e-54
186	2.5882398202486735e-55
187	4.193615004727668e-56
188	6.704741021118571e-57
189	1.057754457328765e-57
190	1.6466341865584486e-58
191	2.5294074788703606e-59
192	3.8339802892255885e-60
193	5.734431379862833e-61
194	8.46331005216958e-62
195	1.2325358201954523e-62
196	1.7712026560458757e-63
197	2.5115762452694906e-64
198	3.5142599710085955e-65
199	4.852111939093619e-66

==> optimal_path_qdeformed.txt <==
0.0 0.0
0.001 0.000199734
0.002 0.000401541
0.003 0.000605421
0.004 0.000811373
0.005 0.00101939
0.006 0.00122949
0.007 0.00144165
0.008 0.00165587
0.009 0.00187217
0.01 0.00209053
0.011 0.00231095
0.012 0.00253344
0.013 0.00275799
0.014 0.00298459
0.015 0.00321326
0.016 0.00344399
0.017 0.00367678
0.018 0.00391162
0.019 0.00414852
0.02 0.00438747
0.021 0.00462848
0.022 0.00487153
0.023 0.00511664
0.024 0.0053638
0.025 0.005613
0.026 0.00586426
0.027 0.00611755
0.028 0.0063729
0.029 0.00663028
0.03 0.00688971
0.031 0.00715118
0.032 0.00741468
0.033 0.00768023
0.034 0.00794781
0.035 0.00821742
0.036 0.00848907
0.037 0.00876275
0.038 0.00903847
0.039 0.00931621
0.04 0.00959598
0.041 0.00987778
0.042 0.0101616
0.043 0.0104474
0.044 0.0107353
0.045 0.0110252
0.046 0.0113171
0.047 0.011611
0.048 0.011907
0.049 0.0122049
0.05 0.0125049
0.051 0.0128069
0.052 0.0131109
0.053 0.0134169
0.054 0.0137249
0.055 0.0140349
0.056 0.0143469
0.057 0.014661
0.058 0.014977
0.059 0.015295
0.06 0.015615
0.061 0.015937
0.062 0.016261
0.063 0.016587
0.064 0.016915
0.065 0.017245
0.066 0.017577
0.067 0.0179109
0.068 0.0182469
0.069 0.0185848
0.07 0.0189247
0.071 0.0192665
0.072 0.0196104
0.073 0.0199562
0.074 0.020304
0.075 0.0206538
0.076 0.0210055
0.077 0.0213592
0.078 0.0217149
0.079 0.0220725
0.08 0.0224321
0.081 0.0227936
0.082 0.0231572
0.083 0.0235226
0.084 0.02389
0.085 0.0242594
0.086 0.0246307
0.087 0.025004
0.088 0.0253792
0.089 0.0257563
0.09 0.0261354
0.091 0.0265164
0.092 0.0268994
0.093 0.0272843
0.094 0.0276711
0.095 0.0280599
0.096 0.0284506
0.097 0.0288432
0.098 0.0292378
0.099 0.0296342
0.1 0.0300326
0.101 0.0304329
0.102 0.0308351
0.103 0.0312393
0.104 0.0316453
0.105 0.0320532
0.106 0.0324631
0.107 0.0328748
0.108 0.0332885
0.109 0.0337041
0.11 0.0341215
0.111 0.0345409
0.112 0.0349621
0.113 0.0353852
0.114 0.0358102
0.115 0.0362371
0.116 0.0366659
0.117 0.0370966
0.118 0.0375291
0.119 0.0379635
0.12 0.0383998
0.121 0.038838
0.122 0.039278
0.123 0.0397199
0.124 0.0401636
0.125 0.0406093
0.126 0.0410567
0.127 0.041506
0.128 0.0419572
0.129 0.0424103
0.13 0.0428651
0.131 0.0433218
0.132 0.0437804
0.133 0.0442408
0.134 0.044703
0.135 0.0451671
0.136 0.045633
0.137 0.0461007
0.138 0.0465703
0.139 0.0470417
0.14 0.0475148
0.141 0.0479899
0.142 0.0484667
0.143 0.0489453
0.144 0.0494258
0.145 0.049908
0.146 0.0503921
0.147 0.0508779
0.148 0.0513656
0.149 0.0518551
0.15 0.0523463
0.151 0.0528393
0.152 0.0533341
0.153 0.0538307
0.154 0.0543291
0.155 0.0548293
0.156 0.0553312
0.157 0.0558349
0.158 0.0563404
0.159 0.0568476
0.16 0.0573566
0.161 0.0578674
0.162 0.0583799
0.163 0.0588942
0.164 0.0594102
0.165 0.059928
0.166 0.0604475
0.167 0.0609688
0.168 0.0614918
0.169 0.0620165
0.17 0.0625429
0.171 0.0630711
0.172 0.063601
0.173 0.0641327
0.174 0.064666
0.175 0.0652011
0.176 0.0657379
0.177 0.0662764
0.178 0.0668166
0.179 0.0673585
0.18 0.0679021
0.181 0.0684474
0.182 0.0689944
0.183 0.0695431
0.184 0.0700935
0.185 0.0706455
0.186 0.0711993
0.187 0.0717547
0.188 0.0723118
0.189 0.0728706
0.19 0.073431
0.191 0.0739931
0.192 0.0745568
0.193 0.0751222
0.194 0.0756893
0.195 0.076258
0.196 0.0768284
0.197 0.0774004
0.198 0.077974
0.199 0.0785493
0.2 0.0791262
0.201 0.0797048
0.202 0.0802849
0.203 0.0808667
0.204 0.0814502
0.205 0.0820352
0.206 0.0826218
0.207 0.0832101
0.208 0.0837999
0.209 0.0843914
0.21 0.0849844
0.211 0.0855791
0.212 0.0861753
0.213 0.0867732
0.214 0.0873726
0.215 0.0879736
0.216 0.0885762
0.217 0.0891803
0.218 0.089786
0.219 0.0903933
0.219554 0.0907302
0.220554 0.0913291
0.221554 0.091908
0.222554 0.0924669
0.223554 0.0930059
0.224554 0.0935248
0.225554 0.0940237
0.226554 0.0945027
0.227554 0.0949616
0.228554 0.0954005
0.229554 0.0958194
0.230554 0.0962184
0.231554 0.0965973
0.232554 0.0969562
0.233554 0.0972952
0.234554 0.0976141
0.235554 0.097913
0.236554 0.0981919
0.237554 0.0984509
0.238554 0.0986898
0.239554 0.0989087
0.240554 0.0991077
0.241554 0.0992866
0.242554 0.0994455
0.243554 0.0995844
0.244554 0.0997034
0.245554 0.0998023
0.246554 0.0998812
0.247554 0.0999402
0.248554 0.0999791
0.249554 0.099998
0.250554 0.0999969
0.251554 0.0999759
0.252554 0.0999348
0.253554 0.0998737
0.254554 0.0997926
0.255554 0.0996916
0.256554 0.0995705
0.257554 0.0994294
0.258554 0.0992684
0.259554 0.0990873
0.260554 0.0988862
0.261554 0.0986651
0.262554 0.0984241
0.263554 0.098163
0.264554 0.0978819
0.265554 0.0975809
0.266554 0.0972598
0.267554 0.0969187
0.268554 0.0965576
0.269554 0.0961766
0.270554 0.0957755
0.271554 0.0953544
0.272554 0.0949134
0.273554 0.0944523
0.274554 0.0939712
0.275554 0.0934701
0.276554 0.0929491
0.277554 0.092408
0.278554 0.0918469
0.279554 0.0912659
0.280554 0.0906648
0.281554 0.0900437
0.282554 0.0894026
0.283554 0.0887416
0.284554 0.0880605
0.285554 0.0873594
0.286554 0.0866384
0.287554 0.0858973
0.288554 0.0851362
0.288598 0.0851018
0.289598 0.0843303
0.290598 0.08356
0.291598 0.0827907
0.292598 0.0820226
0.293598 0.0812555
0.294598 0.0804896
0.295598 0.0797247
0.296598 0.078961
0.297598 0.0781983
0.298598 0.0774368
0.299598 0.0766764
0.300598 0.0759172
0.301598 0.075159
0.302598 0.074402
0.303598 0.0736461
0.304598 0.0728914
0.305598 0.0721378
0.306598 0.0713854
0.307598 0.0706341
0.308598 0.0698839
0.309598 0.069135
0.310598 0.0683872
0.311598 0.0676405
0.312598 0.066895
0.313598 0.0661508
0.314598 0.0654076
0.315598 0.0646657
0.316598 0.063925
0.317598 0.0631854
0.318598 0.0624471
0.319598 0.0617099
0.320598 0.0609739
0.321598 0.0602392
0.322598 0.0595057
0.323598 0.0587734
0.324598 0.0580423
0.325598 0.0573124
0.326598 0.0565837
0.327598 0.0558563
0.328598 0.0551301
0.329598 0.0544052
0.330598 0.0536815
0.331598 0.0529591
0.332598 0.0522379
0.333598 0.0515179
0.334598 0.0507992
0.335598 0.0500818
0.336598 0.0493656
0.337598 0.0486508
0.338598 0.0479372
0.339598 0.0472248
0.340598 0.0465138
0.341598 0.045804
0.342598 0.0450956
0.343598 0.0443884
0.344598 0.0436825
0.345598 0.0429779
0.346598 0.0422747
0.347598 0.0415727
0.348598 0.0408721
0.349598 0.0401728
0.350598 0.0394748
0.351598 0.0387781
0.352598 0.0380828
0.353598 0.0373888
0.354598 0.0366961
0.355598 0.0360048
0.356598 0.0353148
0.357598 0.0346262
0.358598 0.0339389
0.359598 0.033253
0.360598 0.0325684
0.361598 0.0318852
0.362598 0.0312034
0.363598 0.030523
0.364598 0.0298439
0.365598 0.0291662
0.366598 0.0284899
0.367598 0.027815
0.368598 0.0271415
0.369598 0.0264694
0.370598 0.0257987
0.371598 0.0251294
0.372598 0.0244615
0.373598 0.023795
0.374598 0.0231299
0.375598 0.0224663
0.376598 0.0218041
0.377598 0.0211433
0.378598 0.0204839
0.379598 0.019826
0.380598 0.0191695
0.381598 0.0185144
0.382598 0.0178608
0.383598 0.0172087
0.384598 0.016558
0.385598 0.0159088
0.386598 0.015261
0.387598 0.0146147
0.388598 0.0139699
0.389598 0.0133265
0.390598 0.0126846
0.391598 0.0120442
0.392598 0.0114053
0.393598 0.0107679
0.394598 0.010132
0.395598 0.00949754
0.396598 0.00886461
0.397598 0.00823318
0.398598 0.00760326
0.399598 0.00697486
0.400598 0.00634797
0.401598 0.0057226
0.402598 0.00509875
0.403598 0.00447643
0.404598 0.00385564
0.405598 0.00323638
0.406598 0.00261867
0.407598 0.00200249
0.408598 0.00138786
0.409598 0.000774779
0.410598 0.00016325
0.411598 -0.000446723
0.412598 -0.00105514
0.413598 -0.00166198
0.414598 -0.00226727
0.415598 -0.00287098
0.416598 -0.00347312
0.417598 -0.00407367
0.418598 -0.00467265
0.419598 -0.00527004
0.420598 -0.00586585
0.421598 -0.00646006
0.422598 -0.00705268
0.423598 -0.00764369
0.424598 -0.0082331
0.425598 -0.00882091
0.426598 -0.00940711
0.427598 -0.00999169
0.428598 -0.0105747
0.429598 -0.011156
0.430598 -0.0117357
0.431598 -0.0123138
0.432598 -0.0128903
0.433598 -0.0134651
0.434598 -0.0140383
0.435598 -0.0146099
0.436598 -0.0151798
0.437598 -0.015748
0.438598 -0.0163146
0.439598 -0.0168796
0.440598 -0.0174429
0.441598 -0.0180045
0.442598 -0.0185645
0.443598 -0.0191228
0.444598 -0.0196794
0.445598 -0.0202344
0.446598 -0.0207876
0.447598 -0.0213392
0.448598 -0.0218891
0.449598 -0.0224374
0.450598 -0.0229839
0.451598 -0.0235287
0.452598 -0.0240719
0.453598 -0.0246133
0.454598 -0.025153
0.455598 -0.0256911
0.456598 -0.0262274
0.457598 -0.026762
0.458598 -0.0272949
0.459598 -0.027826
0.460598 -0.0283555
0.461598 -0.0288832
0.462598 -0.0294091
0.463598 -0.0299334
0.464598 -0.0304559
0.465598 -0.0309767
0.466598 -0.0314957
0.467598 -0.032013
0.468598 -0.0325285
0.469598 -0.0330423
0.470598 -0.0335544
0.471598 -0.0340646
0.472598 -0.0345732
0.473598 -0.0350799
0.474598 -0.0355849
0.475598 -0.0360881
0.476598 -0.0365896
0.477598 -0.0370892
0.478598 -0.0375871
0.479598 -0.0380832
0.480598 -0.0385775
0.481598 -0.0390701
0.482598 -0.0395608
0.483598 -0.0400498
0.484598 -0.0405369
0.485598 -0.0410223
0.486598 -0.0415059
0.487598 -0.0419876
0.488598 -0.0424676
0.489598 -0.0429457
0.490598 -0.043422
0.491598 -0.0438965
0.492598 -0.0443692
0.493598 -0.0448401
0.494598 -0.0453092
0.495598 -0.0457764
0.496598 -0.0462418
0.497598 -0.0467053
0.498598 -0.0471671
0.499598 -0.0476269
0.500598 -0.048085
0.501598 -0.0485412
0.502598 -0.0489956
0.503598 -0.0494481
0.504598 -0.0498987
0.505598 -0.0503476
0.506598 -0.0507945
0.507598 -0.0512396
0.508598 -0.0516828
0.509598 -0.0521242
0.510598 -0.0525637
0.511598 -0.0530014
0.512598 -0.0534371
0.513598 -0.053871
0.514598 -0.0543031
0.515598 -0.0547332
0.516598 -0.0551615
0.517598 -0.0555878
0.518598 -0.0560123
0.519598 -0.0564349
0.520598 -0.0568557
0.521598 -0.0572745
0.522598 -0.0576914
0.523598 -0.0581064
0.524598 -0.0585196
0.525598 -0.0589308
0.526598 -0.0593401
0.527598 -0.0597475
0.528598 -0.0601531
0.529598 -0.0605566
0.530598 -0.0609583
0.531598 -0.0613581
0.532598 -0.061756
0.533598 -0.0621519
0.534598 -0.0625459
0.535598 -0.062938
0.536598 -0.0633281
0.537598 -0.0637164
0.538598 -0.0641027
0.539598 -0.064487
0.540598 -0.0648695
0.541598 -0.06525
0.542598 -0.0656285
0.543598 -0.0660051
0.544598 -0.0663798
0.545598 -0.0667525
0.546598 -0.0671233
0.547598 -0.0674921
0.548598 -0.067859
0.549598 -0.0682239
0.550598 -0.0685869
0.551598 -0.0689479
0.552598 -0.0693069
0.553598 -0.069664
0.554598 -0.0700192
0.555598 -0.0703723
0.556598 -0.0707235
0.557598 -0.0710727
0.558598 -0.07142
0.559598 -0.0717652
0.560598 -0.0721086
0.561598 -0.0724499
0.562598 -0.0727892
0.563598 -0.0731266
0.564598 -0.073462
0.565598 -0.0737954
0.566598 -0.0741268
0.567598 -0.0744562
0.568598 -0.0747837
0.569598 -0.0751091
0.570598 -0.0754326
0.571598 -0.075754
0.572598 -0.0760735
0.573598 -0.076391
0.574598 -0.0767064
0.575598 -0.0770199
0.576598 -0.0773314
0.577598 -0.0776408
0.578598 -0.0779483
0.579598 -0.0782537
0.580598 -0.0785572
0.581598 -0.0788586
0.582598 -0.079158
0.583598 -0.0794554
0.584598 -0.0797508
0.585598 -0.0800442
0.586598 -0.0803355
0.587598 -0.0806249
0.588598 -0.0809122
0.589598 -0.0811974
0.590598 -0.0814807
0.591598 -0.0817619
0.592598 -0.0820412
0.593598 -0.0823183
0.594598 -0.0825935
0.595598 -0.0828666
0.596598 -0.0831377
0.597598 -0.0834068
0.598598 -0.0836738
0.599598 -0.0839388
0.600598 -0.0842017
0.601598 -0.0844626
0.602598 -0.0847215
0.603598 -0.0849783
0.604598 -0.0852331
0.605598 -0.0854858
0.606598 -0.0857365
0.607598 -0.0859851
0.608598 -0.0862317
0.609598 -0.0864762
0.610598 -0.0867187
0.611598 -0.0869592
0.612598 -0.0871976
0.613598 -0.0874339
0.614598 -0.0876682
0.615598 -0.0879004
0.616598 -0.0881305
0.617598 -0.0883586
0.618598 -0.0885847
0.619598 -0.0888087
0.620598 -0.0890306
0.621598 -0.0892504
0.622598 -0.0894682
0.623598 -0.0896839
0.624598 -0.0898976
0.625598 -0.0901092
0.626598 -0.0903187
0.627598 -0.0905262
0.628598 -0.0907315
0.629598 -0.0909348
0.630598 -0.0911361
0.631598 -0.0913352
0.632598 -0.0915323
0.633598 -0.0917273
0.634598 -0.0919203
0.635598 -0.0921111
0.636598 -0.0922999
0.637598 -0.0924866
0.638598 -0.0926712
0.639598 -0.0928537
0.640598 -0.0930342
0.641598 -0.0932126
0.642598 -0.0933889
0.643598 -0.0935631
0.644598 -0.0937352
0.645598 -0.0939052
0.646598 -0.0940732
0.647598 -0.094239
0.648598 -0.0944028
0.649598 -0.0945645
0.650598 -0.0947241
0.651598 -0.0948816
0.652598 -0.095037
0.653598 -0.0951903
0.654598 -0.0953415
0.655598 -0.0954906
0.656598 -0.0956377
0.657598 -0.0957826
0.658598 -0.0959254
0.659598 -0.0960662
0.660598 -0.0962048
0.661598 -0.0963414
0.662598 -0.0964758
0.663598 -0.0966082
0.664598 -0.0967384
0.665598 -0.0968666
0.666598 -0.0969927
0.667598 -0.0971166
0.668598 -0.0972385
0.669598 -0.0973582
0.670598 -0.0974758
0.671598 -0.0975914
0.672598 -0.0977048
0.673598 -0.0978162
0.674598 -0.0979254
0.675598 -0.0980325
0.676598 -0.0981375
0.677598 -0.0982404
0.678598 -0.0983412
0.679598 -0.0984399
0.680598 -0.0985365
0.681598 -0.098631
0.682598 -0.0987233
0.683598 -0.0988136
0.684598 -0.0989017
0.685598 -0.0989878
0.686598 -0.0990717
0.687598 -0.0991535
0.688598 -0.0992332
0.689598 -0.0993108
0.690598 -0.0993863
0.691598 -0.0994597
0.692598 -0.0995309
0.693598 -0.0996001
0.694598 -0.0996671
0.695598 -0.099732
0.696598 -0.0997948
0.697598 -0.0998555
0.698598 -0.0999141
0.699598 -0.0999705
0.700598 -0.100025
0.701598 -0.100077
0.702598 -0.100127
0.703598 -0.100175
0.704598 -0.100221
0.705598 -0.100265
0.706598 -0.100307
0.707598 -0.100346
0.708598 -0.100383
0.709598 -0.100419
0.710598 -0.100452
0.711598 -0.100483
0.712598 -0.100512
0.713598 -0.100539
0.714598 -0.100563
0.715598 -0.100586
0.716598 -0.100607
0.717598 -0.100625
0.718598 -0.100641
0.719598 -0.100655
0.720598 -0.100667
0.721598 -0.100677
0.722598 -0.100685
0.723598 -0.100691
0.724598 -0.100694
0.725598 -0.100696
0.726598 -0.100695
0.727598 -0.100692
0.728598 -0.100687
0.729598 -0.10068
0.730598 -0.100671
0.731598 -0.10066
0.732598 -0.100646
0.733598 -0.100631
0.734598 -0.100613
0.735598 -0.100593
0.736598 -0.100571
0.737598 -0.100547
0.738598 -0.100521
0.739598 -0.100493
0.740598 -0.100463
0.741598 -0.10043
0.742598 -0.100395
0.743598 -0.100359
0.744598 -0.10032
0.745598 -0.100279
0.746598 -0.100236
0.747598 -0.100191
0.748598 -0.100143
0.749598 -0.100094
0.750598 -0.100043
0.751598 -0.0999889
0.752598 -0.0999331
0.752869 -0.0999177
0.753869 -0.0998503
0.754869 -0.0997629
0.755869 -0.0996555
0.756869 -0.0995281
0.757869 -0.0993808
0.758755 -0.0992335
0.759755 -0.0990573
0.760755 -0.0988791
0.761755 -0.0986988
0.762755 -0.0985164
0.763755 -0.0983319
0.764755 -0.0981454
0.765755 -0.0979567
0.766755 -0.097766
0.767755 -0.0975732
0.768755 -0.0973784
0.769755 -0.0971814
0.770755 -0.0969824
0.771755 -0.0967813
0.772755 -0.0965782
0.773755 -0.0963729
0.774755 -0.0961656
0.775755 -0.0959562
0.776755 -0.0957448
0.777755 -0.0955313
0.778755 -0.0953157
0.779755 -0.095098
0.780755 -0.0948783
0.781755 -0.0946566
0.782755 -0.0944327
0.783755 -0.0942068
0.784755 -0.0939789
0.785755 -0.0937488
0.786755 -0.0935168
0.787755 -0.0932826
0.788755 -0.0930465
0.789755 -0.0928082
0.790755 -0.0925679
0.791755 -0.0923256
0.792755 -0.0920812
0.793755 -0.0918347
0.794755 -0.0915862
0.795755 -0.0913357
0.796755 -0.0910831
0.797755 -0.0908284
0.798755 -0.0905718
0.799755 -0.090313
0.800755 -0.0900523
0.801755 -0.0897895
0.802755 -0.0895246
0.803755 -0.0892578
0.804755 -0.0889888
0.805755 -0.0887179
0.806755 -0.0884449
0.807755 -0.0881699
0.808755 -0.0878929
0.809755 -0.0876138
0.810755 -0.0873327
0.811755 -0.0870496
0.812755 -0.0867644
0.813755 -0.0864773
0.814755 -0.0861881
0.815755 -0.0858969
0.816755 -0.0856036
0.817755 -0.0853084
0.818755 -0.0850111
0.819755 -0.0847118
0.820755 -0.0844105
0.821755 -0.0841072
0.822755 -0.0838019
0.823755 -0.0834946
0.824755 -0.0831853
0.825755 -0.082874
0.826755 -0.0825606
0.827755 -0.0822453
0.828755 -0.081928
0.829755 -0.0816086
0.830755 -0.0812873
0.831755 -0.080964
0.832755 -0.0806387
0.833755 -0.0803114
0.834755 -0.0799821
0.835755 -0.0796508
0.836755 -0.0793176
0.837755 -0.0789823
0.838755 -0.0786451
0.839755 -0.0783059
0.840755 -0.0779647
0.841755 -0.0776215
0.842755 -0.0772764
0.843755 -0.0769293
0.844755 -0.0765802
0.845755 -0.0762291
0.846755 -0.0758761
0.847755 -0.0755211
0.848755 -0.0751642
0.849755 -0.0748052
0.850755 -0.0744444
0.851755 -0.0740815
0.852755 -0.0737167
0.853755 -0.07335
0.854755 -0.0729813
0.855755 -0.0726107
0.856755 -0.0722381
0.857755 -0.0718635
0.858755 -0.0714871
0.859755 -0.0711086
0.860755 -0.0707283
0.861755 -0.070346
0.862755 -0.0699618
0.863755 -0.0695756
0.864755 -0.0691875
0.865755 -0.0687975
0.866755 -0.0684055
0.867755 -0.0680116
0.868755 -0.0676158
0.869755 -0.0672181
0.870755 -0.0668185
0.871755 -0.0664169
0.872755 -0.0660135
0.873755 -0.0656081
0.874755 -0.0652008
0.875755 -0.0647916
0.876755 -0.0643805
0.877755 -0.0639675
0.878755 -0.0635526
0.879755 -0.0631358
0.880755 -0.0627171
0.881755 -0.0622965
0.882755 -0.0618741
0.883755 -0.0614497
0.884755 -0.0610234
0.885755 -0.0605953
0.886755 -0.0601653
0.887755 -0.0597334
0.888755 -0.0592996
0.889755 -0.058864
0.890755 -0.0584265
0.891755 -0.0579871
0.892755 -0.0575459
0.893755 -0.0571027
0.894755 -0.0566578
0.895755 -0.0562109
0.896755 -0.0557623
0.897755 -0.0553117
0.898755 -0.0548593
0.899755 -0.0544051
0.900755 -0.053949
0.901755 -0.0534911
0.902755 -0.0530313
0.903755 -0.0525697
0.904755 -0.0521063
0.905755 -0.051641
0.906755 -0.0511739
0.907755 -0.050705
0.908755 -0.0502343
0.909755 -0.0497617
0.910755 -0.0492873
0.911755 -0.0488111
0.912755 -0.0483331
0.913755 -0.0478533
0.914755 -0.0473717
0.915755 -0.0468882
0.916755 -0.046403
0.917755 -0.0459159
0.918755 -0.0454271
0.919755 -0.0449365
0.920755 -0.0444441
0.921755 -0.0439499
0.922755 -0.0434539
0.923755 -0.0429561
0.924755 -0.0424566
0.925755 -0.0419553
0.926755 -0.0414522
0.927755 -0.0409473
0.928755 -0.0404407
0.929755 -0.0399323
0.930755 -0.0394221
0.931755 -0.0389102
0.932755 -0.0383965
0.933755 -0.0378811
0.934755 -0.037364
0.935755 -0.036845
0.936755 -0.0363244
0.937755 -0.035802
0.938755 -0.0352779
0.939755 -0.034752
0.940755 -0.0342244
0.941755 -0.0336951
0.942755 -0.033164
0.943755 -0.0326313
0.944755 -0.0320968
0.945755 -0.0315606
0.946755 -0.0310227
0.947755 -0.0304831
0.948755 -0.0299418
0.949755 -0.0293987
0.950755 -0.028854
0.951755 -0.0283076
0.952755 -0.0277595
0.953755 -0.0272097
0.954755 -0.0266582
0.955755 -0.0261051
0.956755 -0.0255502
0.957755 -0.0249937
0.958755 -0.0244355
0.959755 -0.0238757
0.960755 -0.0233142
0.961755 -0.022751
0.962755 -0.0221861
0.963755 -0.0216197
0.964755 -0.0210515
0.965755 -0.0204817
0.966755 -0.0199103
0.967755 -0.0193372
0.968755 -0.0187625
0.969755 -0.0181861
0.970755 -0.0176081
0.971755 -0.0170285
0.972755 -0.0164473
0.973755 -0.0158644
0.974755 -0.01528
0.975755 -0.0146939
0.976755 -0.0141062
0.977755 -0.0135169
0.978755 -0.012926
0.979755 -0.0123335
0.980755 -0.0117394
0.981755 -0.0111437
0.982755 -0.0105464
0.983755 -0.00994753
0.984755 -0.00934708
0.985755 -0.00874505
0.986755 -0.00814145
0.987755 -0.00753627
0.988755 -0.00692953
0.989755 -0.00632123
0.990755 -0.00571136
0.991755 -0.00509994
0.992755 -0.00448697
0.993755 -0.00387244
0.994755 -0.00325637
0.995755 -0.00263876
0.996755 -0.00201961
0.997755 -0.00139893
0.998755 -0.000776713
0.999755 -0.00015297
1 0


==> path_dyck_as0_N100.txt <==
0	0
1	2.92435107564893304e+0
2	4.86789213210787164e+0
3	6.552469447530537394e+0
4	8.10110089889907314e+0
5	9.54832845167154432e+0
6	1.09593980406019327e+1
7	1.231784668215328260e+1
8	1.36557923442076561e+1
9	1.49672760327239587e+1
10	1.625138874861130134e+1
11	1.74851025148975445e+1
12	1.870699929300056397e+1
13	1.99234420765578868e+1
14	2.11700838299162157e+1
15	2.236016563983432448e+1
16	2.35443894556105633e+1
17	2.46983133016867100e+1
18	2.589294010705988569e+1
19	2.70727199272800974e+1
20	2.82131097868902359e+1
21	2.93463286536713355e+1
22	3.04960105039894849e+1
23	3.16059993940006052e+1
24	3.27068982931018866e+1
25	3.38156751843247605e+1
26	3.48798101201900721e+1
27	3.59799010200989500e+1
28	3.70780729219271166e+1
29	3.81548328451671992e+1
30	3.924593475406508958e+1
31	4.03171396828603861e+1
32	4.139632360367645703e+1
33	4.244147055852951667e+1
34	4.348520351479635337e+1
35	4.45301484698516035e+1
36	4.55796384203615617e+1
37	4.66147863852135771e+1
38	4.764488435511563580e+1
39	4.86741743258258026e+1
40	4.970538329461663807e+1
41	5.07403292596708084e+1
42	5.176426623573374286e+1
43	5.27548732451266602e+1
44	5.37749722250278239e+1
45	5.47597212402787577e+1
46	5.57645692354308125e+1
47	5.67337642662357453e+1
48	5.768407231592775730e+1
49	5.86503383496616237e+1
50	5.964872235127762679e+1
51	6.06132713867286128e+1
52	6.15983234016765735e+1
53	6.25873144126855863e+1
54	6.35441874558125477e+1
55	6.44985355014646444e+1
56	6.543864256135753976e+1
57	6.637097262902730677e+1
58	6.73103726896270445e+1
59	6.82494697505299115e+1
60	6.918927381072602145e+1
61	7.013261286738691069e+1
62	7.104514695485275411e+1
63	7.19830320169682807e+1
64	7.29081910918092291e+1
65	7.38060801939198257e+1
66	7.47113422886579031e+1
67	7.56190283809715993e+1
68	7.64919705080293824e+1
69	7.739006160993827166e+1
70	7.82809817190183281e+1
71	7.91731138268864214e+1
72	8.00191899808098839e+1
73	8.08747601252396891e+1
74	8.17435612564391079e+1
75	8.260236339763652325e+1
76	8.34436925563076812e+1
77	8.43015856984144847e+1
78	8.51484698515300948e+1
79	8.59861630138368867e+1
80	8.68198161801838495e+1
81	8.76412483587514402e+1
82	8.84541965458034554e+1
83	8.92697707302293253e+1
84	9.00586809413190537e+1
85	9.08358751641250422e+1
86	9.159165740834262692e+1
87	9.23404706595287479e+1
88	9.30908999090999600e+1
89	9.38187051812947885e+1
90	9.45303504696493491e+1
91	9.52254317745680794e+1
92	9.58997071002928578e+1
93	9.656287243712718293e+1
94	9.71981618018380402e+1
95	9.77972932027068396e+1
96	9.83726896273103648e+1
97	9.88987981012020043e+1
98	9.93627916372085593e+1
99	9.975265124734907829e+1
100	1.00000000000000000e+2


==> path_dyck_as0_N200.txt <==
0	0
1	2.978689021310974461e+0
2	4.96333703666296966e+0
3	6.68780931219067298e+0
4	8.25310574689420839e+0
5	9.75396424603575873e+0
6	1.11913948086052049e+1
7	1.25735784264215802e+1
8	1.39758610241389931e+1
9	1.53593576406423598e+1
10	1.66801333198665986e+1
11	1.79902030097970140e+1
12	1.923341076658924109e+1
13	2.050025249974750707e+1
14	2.176840723159277857e+1
15	2.30294919705080297e+1
16	2.43227956772043186e+1
17	2.55609534390465214e+1
18	2.67739622260378454e+1
19	2.799080900919097914e+1
20	2.91927078072921873e+1
21	3.04036965963034156e+1
22	3.15834764165235846e+1
23	3.275255024744979693e+1
24	3.39208160791838509e+1
25	3.50776689223311422e+1
26	3.62631047368954569e+1
27	3.743985456014532076e+1
28	3.86112513887484568e+1
29	3.976345823654165912e+1
30	4.090576709423284996e+1
31	4.20634279365721326e+1
32	4.31890718109282403e+1
33	4.43275426724574544e+1
34	4.543460256539743369e+1
35	4.65307544692455082e+1
36	4.76526613473386291e+1
37	4.87808302191697365e+1
38	4.98946571053430219e+1
39	5.09971720028281013e+1
40	5.21053428946570989e+1
41	5.32182607817391684e+1
42	5.43349156650842176e+1
43	5.54481365518634490e+1
44	5.654034945965051406e+1
45	5.76244823755176228e+1
46	5.86952833047166465e+1
47	5.97745682254317288e+1
48	6.08512271487728427e+1
49	6.193626906373093277e+1
50	6.30318149681850315e+1
51	6.410574689425304484e+1
52	6.52067467932534015e+1
53	6.62703767296232797e+1
54	6.73417836582160874e+1
55	6.841086758913242249e+1
56	6.947702252297736436e+1
57	7.05386324613672144e+1
58	7.15999394000604212e+1
59	7.26384203615794917e+1
60	7.36824563175434122e+1
61	7.473689526310485576e+1
62	7.580335319664692406e+1
63	7.68494091505908159e+1
64	7.78999091000906674e+1
65	7.89399050600951853e+1
66	8.00132309867689457e+1
67	8.10211089788909646e+1
68	8.20782749217251819e+1
69	8.31153418846581360e+1
70	8.413927886072099227e+1
71	8.51731138268860804e+1
72	8.62097767902234011e+1
73	8.72290677709319624e+1
74	8.82661347338652433e+1
75	8.931047368952620502e+1
76	9.03376426623570836e+1
77	9.13759216240783587e+1
78	9.23974346025654683e+1
79	9.33999596000402761e+1
80	9.44068275931723093e+1
81	9.54116755883242291e+1
82	9.64570245429755460e+1
83	9.74591455408540668e+1
84	9.84595495404506949e+1
85	9.94650035349965123e+1
86	1.004771235228766244e+2
87	1.01483183516816482e+2
88	1.02498232501767475e+2
89	1.034890415109582449e+2
90	1.04501363498636053e+2
91	1.05489849510150449e+2
92	1.06486314513685386e+2
93	1.074931825068174476e+2
94	1.084863145136853859e+2
95	1.09478537521462485e+2
96	1.10469548530451419e+2
97	1.11451267548732503e+2
98	1.12440763559236373e+2
99	1.13419452580547230e+2
100	1.14426825573174170e+2
101	1.15398545601454345e+2
102	1.16388647611352383e+2
103	1.17350873649126328e+2
104	1.18327643672356231e+2
105	1.19323603676396374e+2
106	1.202996667003333044e+2
107	1.21268154731845272e+2
108	1.22243510756489243e+2
109	1.23219270780729261e+2
110	1.24189879810120189e+2
111	1.25187859812140189e+2
112	1.26165134834865171e+2
113	1.271334208665791294e+2
114	1.28121906878092517e+2
115	1.290924149075853791e+2
116	1.300454499545512874e+2
117	1.31005756994243370e+2
118	1.31949096050902909e+2
119	1.328860721139277246e+2
120	1.338406221593773182e+2
121	1.347910312089689171e+2
122	1.35762044237955934e+2
123	1.36694879305121788e+2
124	1.37639531360469050e+2
125	1.38581557418442571e+2
126	1.39519240480759436e+2
127	1.404439955560040119e+2
128	1.413805676194327248e+2
129	1.423184526815476545e+2
130	1.432669427330566521e+2
131	1.44203615796384611e+2
132	1.451626098373901925e+2
133	1.46098575901423942e+2
134	1.47025148974852073e+2
135	1.47939400060600633e+2
136	1.48872437127562904e+2
137	1.497987072012919612e+2
138	1.507408342591650694e+2
139	1.51679325320674622e+2
140	1.52593576406423097e+2
141	1.53516816483183476e+2
142	1.54436521563478834e+2
143	1.553589536410459004e+2
144	1.562944147055854387e+2
145	1.571969498030506145e+2
146	1.58105443894555663e+2
147	1.59026764973235373e+2
148	1.59926169073831090e+2
149	1.60822543177457163e+2
150	1.61724371275628840e+2
151	1.62603373396626580e+2
152	1.635184324815672028e+2
153	1.643923846076147868e+2
154	1.652801737198261378e+2
155	1.66172709827290163e+2
156	1.67054034945965100e+2
157	1.67930815069185343e+2
158	1.68831734168266081e+2
159	1.69709928290071417e+2
160	1.705801434198568813e+2
161	1.714572265427738387e+2
162	1.723142106857893623e+2
163	1.73160084839915271e+2
164	1.74003130996868435e+2
165	1.74881123118876587e+2
166	1.757214422785577597e+2
167	1.76567215432785190e+2
168	1.77417432582566818e+2
169	1.78246742753257422e+2
170	1.79078375921624115e+2
171	1.799095040904952896e+2
172	1.807454802545202597e+2
173	1.81559135440864736e+2
174	1.82360468639531348e+2
175	1.83180486819513703e+2
176	1.83987476012524496e+2
177	1.84800323199677024e+2
178	1.85600141399858899e+2
179	1.86422179577820458e+2
180	1.87219573780426003e+2
181	1.880031309968694018e+2
182	1.88769821230178877e+2
183	1.89543177456822804e+2
184	1.90306938693061483e+2
185	1.91057670942329793e+2
186	1.91798707201292729e+2
187	1.92528532471467656e+2
188	1.93260175739823694e+2
189	1.93973134026866262e+2
190	1.94666599333400626e+2
191	1.95334612665388079e+2
192	1.95992425007574724e+2
193	1.96643672356327812e+2
194	1.97252297747702130e+2
195	1.97839309160691244e+2
196	1.98403292596707189e+2
197	1.98924856075144447e+2
198	1.99379355620644446e+2
199	1.997495202504801455e+2
200	2.00000000000000000e+2


==> path_dyck_as0_N25.txt <==
0	0.*10^-18e+0
1	2.70417129582870075e+0
2	4.47823452176546333e+0
3	5.98222401777599000e+0
4	7.348550651449348159e+0
5	8.61842238157762886e+0
6	9.80729219270780206e+0
7	1.098959701040297077e+1
8	1.20869609130390838e+1
9	1.316180183819816740e+1
10	1.416957883042115185e+1
11	1.516523583476416448e+1
12	1.61173618826381109e+1
13	1.704383395616598662e+1
14	1.79221290778709097e+1
15	1.87746692253307614e+1
16	1.96015553984446385e+1
17	2.04074335925664698e+1
18	2.11748308251691633e+1
19	2.18871831128168992e+1
20	2.25831734168265932e+1
21	2.32194727805271128e+1
22	2.37929502070497385e+1
23	2.43114836885163221e+1
24	2.47174022825977247e+1
25	2.500000000000000000e+1



==> path_dyck_as0_N400.txt <==
0	0
1	2.94139363174895552e+0
2	4.93124134748500698e+0
3	6.713121058298728627e+0
4	8.32225811413628946e+0
5	9.90124596215970954e+0
6	1.13364097831102413e+1
7	1.279033994770036564e+1
8	1.422750346100599828e+1
9	1.55677588063374870e+1
10	1.690263036455934298e+1
11	1.82293493308721253e+1
12	1.95202276572834492e+1
13	2.08269497000461108e+1
14	2.21029072450391411e+1
15	2.33848638670973017e+1
16	2.46574373173358659e+1
17	2.58998615597600548e+1
18	2.71072142747269744e+1
19	2.83225657591139814e+1
20	2.95097677280418402e+1
21	3.07425011536686661e+1
22	3.19615443777880905e+1
23	3.31662821104445627e+1
24	3.435963697892609758e+1
25	3.556114443931709701e+1
26	3.67768035686816717e+1
27	3.801768958621761385e+1
28	3.92051992001230119e+1
29	4.03974773111828611e+1
30	4.15623750192277726e+1
31	4.273742501153670759e+1
32	4.391355176126753435e+1
33	4.50670666051375122e+1
34	4.62602676511306683e+1
35	4.742378095677587879e+1
36	4.85794493154899527e+1
37	4.97549607752653245e+1
38	5.08798646362097031e+1
39	5.20227657283493983e+1
40	5.31716658975542060e+1
41	5.43291801261344958e+1
42	5.545977541916629860e+1
43	5.66171358252575985e+1
44	5.77205045377634036e+1
45	5.88431010613751937e+1
46	5.996677434240886129e+1
47	6.11013690201507629e+1
48	6.22147361944316373e+1
49	6.33319489309337058e+1
50	6.444977695739102330e+1
51	6.55863713274884077e+1
52	6.672604214736192318e+1
53	6.784202430395284011e+1
54	6.89569297031225261e+1
55	7.00475311490540804e+1
56	7.114059375480654523e+1
57	7.224088601753588534e+1
58	7.33339486232885065e+1
59	7.44230118443312847e+1
60	7.55094600830642122e+1
61	7.65931395169971410e+1
62	7.77194277803415616e+1
63	7.88378710967544123e+1
64	7.99341639747729573e+1
65	8.10399938471004617e+1
66	8.21685894477771797e+1
67	8.32864174742346819e+1
68	8.43945546838948957e+1
69	8.54880787571142946e+1
70	8.65976003691739749e+1
71	8.76637440393785425e+1
72	8.87584986925087662e+1
73	8.98418704814644258e+1
74	9.09021688970926789e+1
75	9.19552376557452647e+1
76	9.30190739886169524e+1
77	9.40838332564222526e+1
78	9.51656668204892640e+1
79	9.62475003845562611e+1
80	9.73494846946624080e+1
81	9.84076295954467497e+1
82	9.949792339640055161e+1
83	1.00582064297800017e+2
84	1.01659129364713067e+2
85	1.02717120443008838e+2
86	1.037955699123212554e+2
87	1.04841870481464284e+2
88	1.05921396708198699e+2
89	1.070283033379480457e+2
90	1.081090601445931014e+2
91	1.09176742039686261e+2
92	1.10235809875403859e+2
93	1.11313336409783148e+2
94	1.123727118904783850e+2
95	1.134651592062760130e+2
96	1.145477618827872277e+2
97	1.15595139209352311e+2
98	1.16686663590216867e+2
99	1.177435779110906680e+2
100	1.18804799261652093e+2
101	1.198352561144439363e+2
102	1.20900938317181968e+2
103	1.21957391170589062e+2
104	1.230453776342100980e+2
105	1.241016766651284371e+2
106	1.25169666205199206e+2
107	1.262530379941547523e+2
108	1.273147208121827418e+2
109	1.283421012151972889e+2
110	1.29394708506382273e+2
111	1.30457929549300161e+2
112	1.315039224734654510e+2
113	1.32551145977540784e+2
114	1.33614828487924513e+2
115	1.346628211044450723e+2
116	1.35725888324873182e+2
117	1.367631133671738155e+2
118	1.37802491924319412e+2
119	1.38855099215505874e+2
120	1.39904937701892237e+2
121	1.409247808029533928e+2
122	1.419629287801882072e+2
123	1.43005691432087218e+2
124	1.440383017997230013e+2
125	1.45075219197046494e+2
126	1.461179818489462718e+2
127	1.47146285186894943e+2
128	1.48160436855868426e+2
129	1.49193508690971214e+2
130	1.50222888786340008e+2
131	1.51260882941086067e+2
132	1.52298261805876592e+2
133	1.53330256883557212e+2
134	1.54349177049684727e+2
135	1.553750192278111797e+2
136	1.56388709429317856e+2
137	1.573976311336718084e+2
138	1.584357791109066227e+2
139	1.59436086755884162e+2
140	1.60452853407168931e+2
141	1.61469620058452193e+2
142	1.62514690047685150e+2
143	1.63572065836025217e+2
144	1.64591601292109260e+2
145	1.65629133979387916e+2
146	1.666611290570686492e+2
147	1.67668820181510398e+2
148	1.68683587140440324e+2
149	1.69707121981234081e+2
150	1.70725580679895842e+2
151	1.717554222427324362e+2
152	1.727498846331338029e+2
153	1.737875711429014416e+2
154	1.748100292262728033e+2
155	1.75813259498538258e+2
156	1.768798646362098737e+2
157	1.77907245039224875e+2
158	1.78933702507306208e+2
159	1.79943085679126085e+2
160	1.809209352407319216e+2
161	1.819689278572526234e+2
162	1.82977541916627672e+2
163	1.83998154130133742e+2
164	1.84994923857868173e+2
165	1.86013228734040979e+2
166	1.869983079526231506e+2
167	1.88008460236886634e+2
168	1.89017843408706142e+2
169	1.90023227195816389e+2
170	1.91068604830026146e+2
171	1.92068297185048238e+2
172	1.93085063836332751e+2
173	1.94108444854637924e+2
174	1.95110752191970477e+2
175	1.96120135363789757e+2
176	1.97141978157206580e+2
177	1.98123519458544706e+2
178	1.99130287648053837e+2
179	2.001153668666358385e+2
180	2.01117212736501813e+2
181	2.021127518843255473e+2
182	2.03082756499000595e+2
183	2.04084910013844308e+2
184	2.051095216120593250e+2
185	2.06086294416243362e+2
186	2.070921396708196482e+2
187	2.080752191970466072e+2
188	2.09074757729580028e+2
189	2.10094293185663730e+2
190	2.11114597754191948e+2
191	2.120981387478848319e+2
192	2.13107521919704766e+2
193	2.14111059836948300e+2
194	2.15096754345485408e+2
195	2.16090601445931185e+2
196	2.17085217658821563e+2
197	2.18096446700507471e+2
198	2.19087063528687992e+2
199	2.20072450392247504e+2
200	2.21064297800338352e+2
201	2.22078141824334608e+2
202	2.23052453468696967e+2
203	2.240621442854945258e+2
204	2.25020150746039207e+2
205	2.260190739886170945e+2
206	2.27012151976618952e+2
207	2.280123057991079634e+2
208	2.28967389632364188e+2
209	2.29979080141516704e+2
210	2.30944623904014776e+2
211	2.31916166743577946e+2
212	2.328903245654514649e+2
213	2.33898630979849173e+2
214	2.348920166128287121e+2
215	2.35870942931856746e+2
216	2.368729426242115039e+2
217	2.37823565605291492e+2
218	2.38807106598984774e+2
219	2.39793416397477245e+2
220	2.40783264113213278e+2
221	2.41761113674819256e+2
222	2.42727118904783850e+2
223	2.43698815566835862e+2
224	2.44678203353330218e+2
225	2.45655437624980806e+2
226	2.46635286878941713e+2
227	2.476351330564528439e+2
228	2.48605291493616363e+2
229	2.49553453314874645e+2
230	2.505457621904322423e+2
231	2.51514843870173820e+2
232	2.52484079372404239e+2
233	2.534596215966774366e+2
234	2.54458544839255495e+2
235	2.554391632056606909e+2
236	2.56415320719889905e+2
237	2.57380403014920091e+2
238	2.58362559606215200e+2
239	2.593391785879098279e+2
240	2.603131825872937384e+2
241	2.612927241962778453e+2
242	2.62254114751576026e+2
243	2.63226580526071132e+2
244	2.64204430087678020e+2
245	2.65173665589909888e+2
246	2.66137517305029235e+2
247	2.67097523457928389e+2
248	2.68053530226118255e+2
249	2.69027995692972013e+2
250	2.69980310721427486e+2
251	2.70971235194586541e+2
252	2.719166282110454631e+2
253	2.72885248423319865e+2
254	2.73863713274880070e+2
255	2.74816489770804537e+2
256	2.75775419166282518e+2
257	2.76702045839101913e+2
258	2.77666820489156748e+2
259	2.78622365789877904e+2
260	2.79588832487310640e+2
261	2.80547300415321445e+2
262	2.81513613290264061e+2
263	2.82517612674972781e+2
264	2.83469312413475791e+2
265	2.84441778187970726e+2
266	2.85409629287801522e+2
267	2.863733271804341598e+2
268	2.87335794493155731e+2
269	2.883041070604523384e+2
270	2.89220273804030171e+2
271	2.90164282418089840e+2
272	2.91131056760497586e+2
273	2.92083987078911434e+2
274	2.93042608829409915e+2
275	2.93987078910937385e+2
276	2.94910013844022274e+2
277	2.95854330103059965e+2
278	2.96766958929394662e+2
279	2.97729272419627762e+2
280	2.98700815259190222e+2
281	2.99639747731119314e+2
282	3.00614213197968240e+2
283	3.01536071373635195e+2
284	3.02440547608061422e+2
285	3.03378095677589045e+2
286	3.04309183202582744e+2
287	3.05246423627133197e+2
288	3.061638209506227781e+2
289	3.07124442393477864e+2
290	3.08051222888786356e+2
291	3.08959852330410911e+2
292	3.09890786032917958e+2
293	3.10813259498537093e+2
294	3.11748346408243833e+2
295	3.12718966312873931e+2
296	3.13679587755729813e+2
297	3.145983694816177376e+2
298	3.15527611136748249e+2
299	3.16456698969389947e+2
300	3.173919397015845902e+2
301	3.183171819720047893e+2
302	3.19233810183048036e+2
303	3.20178126442085329e+2
304	3.21097369635440487e+2
305	3.220055376095983206e+2
306	3.229213967081980172e+2
307	3.23851253653283834e+2
308	3.24765882171973999e+2
309	3.25701584371635249e+2
310	3.266182125826800871e+2
311	3.27532379633902167e+2
312	3.28441778187970670e+2
313	3.293793262574989740e+2
314	3.30288878634058449e+2
315	3.31191816643592460e+2
316	3.32096754345485749e+2
317	3.329929241655120222e+2
318	3.33920166128287974e+2
319	3.348349484694646776e+2
320	3.35759421627441668e+2
321	3.366822027380401323e+2
322	3.37615905245346312e+2
323	3.38514074757729986e+2
324	3.39412551915089580e+2
325	3.403265651438235864e+2
326	3.412282725734498854e+2
327	3.421178280264571185e+2
328	3.43020150746039235e+2
329	3.43902015074603469e+2
330	3.448094139363173554e+2
331	3.45712044300876187e+2
332	3.466235963697900502e+2
333	3.47508844793107812e+2
334	3.48417628057222601e+2
335	3.49332871865868015e+2
336	3.50237194277804008e+2
337	3.51103984002461743e+2
338	3.51982464236272222e+2
339	3.52849407783418201e+2
340	3.53736809721580642e+2
341	3.54632518074142752e+2
342	3.55526380556838717e+2
343	3.564190124596214559e+2
344	3.57313028764805836e+2
345	3.58189816951238640e+2
346	3.59068758652515442e+2
347	3.59910936778956341e+2
348	3.60785417628057246e+2
349	3.61673127211199017e+2
350	3.625174588524851060e+2
351	3.633925549915398960e+2
352	3.64262267343485064e+2
353	3.65117212736502097e+2
354	3.65982771881249335e+2
355	3.66827257345023838e+2
356	3.67664205506844837e+2
357	3.68505460698353943e+2
358	3.69339640055375980e+2
359	3.70181510536840335e+2
360	3.71039378557144573e+2
361	3.718610982925712278e+2
362	3.726860483002610636e+2
363	3.73551915089986210e+2
364	3.74387017381941462e+2
365	3.752559606214421137e+2
366	3.76096446700507613e+2
367	3.76930164590063555e+2
368	3.777503461005997565e+2
369	3.785683740962929278e+2
370	3.79402091985847051e+2
371	3.80200892170435168e+2
372	3.810299953853254920e+2
373	3.818486386709741964e+2
374	3.82640824488540659e+2
375	3.83404553145670548e+2
376	3.84185663744037925e+2
377	3.84994923857868002e+2
378	3.85762344254729783e+2
379	3.86545762190433095e+2
380	3.87311952007383070e+2
381	3.880655283802489066e+2
382	3.88824488540225445e+2
383	3.895882171973536856e+2
384	3.90342716505152623e+2
385	3.91089370866021170e+2
386	3.91844485463774674e+2
387	3.92566528226427067e+2
388	3.93280418397169683e+2
389	3.93963851715121052e+2
390	3.94674511613598043e+2
391	3.95346408244885254e+2
392	3.96000153822488414e+2
393	3.96647746500537494e+2
394	3.972545762190433720e+2
395	3.97862175049992857e+2
396	3.98397477311182911e+2
397	3.989249346254424040e+2
398	3.993757883402555535e+2
399	3.99745423780956401e+2
400	4.00000000000000000e+2


==> path_dyck_as0_N50.txt <==
0	0
1	2.86587213412786790e+0
2	4.74022825977174467e+0
3	6.37703262296739037e+0
4	7.86546813453186555e+0
5	9.25704474295526048e+0
6	1.06170083829915907e+1
7	1.19119280880719209e+1
8	1.315614584385415320e+1
9	1.437652762347240021e+1
10	1.55877184122815873e+1
11	1.67648722351277080e+1
12	1.79184930815070231e+1
13	1.90459549540449800e+1
14	2.01549338450662496e+1
15	2.122916877083120113e+1
16	2.228249671750329242e+1
17	2.33598626401372620e+1
18	2.44294515705483590e+1
19	2.54717705282295022e+1
20	2.64924755075244924e+1
21	2.75169174830825298e+1
22	2.85327744672254973e+1
23	2.95227754772245525e+1
24	3.05038884961115109e+1
25	3.145783254216745917e+1
26	3.23880416119582932e+1
27	3.33088576911421086e+1
28	3.425714574285429137e+1
29	3.51726088273911941e+1
30	3.606282193717805029e+1
31	3.69455610544389543e+1
32	3.78302191697807899e+1
33	3.87011412988587509e+1
34	3.95451974548026541e+1
35	4.036582163417826052e+1
36	4.11709928290071403e+1
37	4.19852540147460829e+1
38	4.27811332188667279e+1
39	4.35562064437936769e+1
40	4.432491667508336519e+1
41	4.505251994748005018e+1
42	4.57549742450256929e+1
43	4.64446015553985490e+1
44	4.71038278961720920e+1
45	4.773255226744775825e+1
46	4.83316836683165150e+1
47	4.886365013635008836e+1
48	4.93294616705383291e+1
49	4.973437026562962870e+1
50	5.000000000000000000e+1



==> path_dyck_as0_N800.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 2.978354978354978311e+00
2.000000000000000000e+00 5.023500309214594672e+00
3.000000000000000000e+00 6.732220160791589691e+00
4.000000000000000000e+00 8.351886209029066421e+00
5.000000000000000000e+00 9.957328385899813838e+00
6.000000000000000000e+00 1.140012368583797198e+01
7.000000000000000000e+00 1.276932591218305468e+01
8.000000000000000000e+00 1.418800247371675916e+01
9.000000000000000000e+00 1.555658627087198553e+01
1.000000000000000000e+01 1.687816944959802257e+01
1.100000000000000000e+01 1.824118738404452600e+01
1.200000000000000000e+01 1.960235003092146044e+01
1.300000000000000000e+01 2.090352504638218889e+01
1.400000000000000000e+01 2.215646258503401356e+01
1.500000000000000000e+01 2.339764996907853956e+01
1.600000000000000000e+01 2.465739022881880160e+01
1.700000000000000000e+01 2.594619666048237505e+01
1.800000000000000000e+01 2.722820037105751467e+01
1.900000000000000000e+01 2.850711193568336554e+01
2.000000000000000000e+01 2.977612863327149029e+01
2.100000000000000000e+01 3.096351267779839134e+01
2.200000000000000000e+01 3.224799010513296338e+01
2.300000000000000000e+01 3.338837353123067686e+01
2.400000000000000000e+01 3.459431045145331041e+01
2.500000000000000000e+01 3.583487940630797652e+01
2.600000000000000000e+01 3.699443413729127883e+01
2.700000000000000000e+01 3.820717377860235331e+01
2.800000000000000000e+01 3.935807050092764570e+01
2.900000000000000000e+01 4.066233766233766289e+01
3.000000000000000000e+01 4.195485466914038142e+01
3.100000000000000000e+01 4.317130488559060097e+01
3.200000000000000000e+01 4.430426716141001720e+01
3.300000000000000000e+01 4.544155844155844193e+01
3.400000000000000000e+01 4.666975881261595305e+01
3.500000000000000000e+01 4.786456400742115136e+01
3.600000000000000000e+01 4.906555349412492006e+01
3.700000000000000000e+01 5.024118738404452955e+01
3.800000000000000000e+01 5.143970315398886584e+01
3.900000000000000000e+01 5.264316635745207407e+01
4.000000000000000000e+01 5.385528756957328511e+01
4.100000000000000000e+01 5.499567099567099859e+01
4.200000000000000000e+01 5.611008039579468232e+01
4.300000000000000000e+01 5.726406926406926345e+01
4.400000000000000000e+01 5.842671614100185451e+01
4.500000000000000000e+01 5.953555967841682417e+01
4.600000000000000000e+01 6.065862708719851781e+01
4.700000000000000000e+01 6.182931354359925535e+01
4.800000000000000000e+01 6.298886827458255766e+01
4.900000000000000000e+01 6.414594928880643465e+01
5.000000000000000000e+01 6.536487322201607242e+01
5.100000000000000000e+01 6.648979591836734926e+01
5.200000000000000000e+01 6.760420531849102588e+01
5.300000000000000000e+01 6.879282622139764669e+01
5.400000000000000000e+01 6.993506493506492916e+01
5.500000000000000000e+01 7.102597402597402265e+01
5.600000000000000000e+01 7.214533085961657832e+01
5.700000000000000000e+01 7.335683364254792593e+01
5.800000000000000000e+01 7.453184910327767909e+01
5.900000000000000000e+01 7.566666666666667140e+01
6.000000000000000000e+01 7.675510204081632537e+01
6.100000000000000000e+01 7.792022263450834885e+01
6.200000000000000000e+01 7.910327767470624849e+01
6.300000000000000000e+01 8.020779220779220964e+01
6.400000000000000000e+01 8.134446505875077094e+01
6.500000000000000000e+01 8.247062461348176043e+01
6.600000000000000000e+01 8.355967841682127073e+01
6.700000000000000000e+01 8.469758812615955890e+01
6.800000000000000000e+01 8.583611626468768918e+01
6.900000000000000000e+01 8.699381570810142250e+01
7.000000000000000000e+01 8.814780457637600364e+01
7.100000000000000000e+01 8.920037105751391948e+01
7.200000000000000000e+01 9.029251700680272563e+01
7.300000000000000000e+01 9.136116264687693445e+01
7.400000000000000000e+01 9.251453308596165925e+01
7.500000000000000000e+01 9.362708719851576689e+01
7.600000000000000000e+01 9.471861471861471671e+01
7.700000000000000000e+01 9.580086580086580739e+01
7.800000000000000000e+01 9.690476190476189799e+01
7.900000000000000000e+01 9.799443413729127883e+01
8.000000000000000000e+01 9.906740878169449616e+01
8.100000000000000000e+01 1.001917130488559025e+02
8.200000000000000000e+01 1.013197278911564609e+02
8.300000000000000000e+01 1.024607297464440308e+02
8.400000000000000000e+01 1.035374149659864003e+02
8.500000000000000000e+01 1.045392702535559692e+02
8.600000000000000000e+01 1.056153370439084682e+02
8.700000000000000000e+01 1.066914038342609814e+02
8.800000000000000000e+01 1.077619047619047592e+02
8.900000000000000000e+01 1.088596165739022865e+02
9.000000000000000000e+01 1.099158936301793403e+02
9.100000000000000000e+01 1.109610389610389660e+02
9.200000000000000000e+01 1.120068027210884338e+02
9.300000000000000000e+01 1.130228818800247410e+02
9.400000000000000000e+01 1.141286332714904148e+02
9.500000000000000000e+01 1.151737786023500263e+02
9.600000000000000000e+01 1.163388991960420498e+02
9.700000000000000000e+01 1.174310451453308559e+02
9.800000000000000000e+01 1.185491651205936989e+02
9.900000000000000000e+01 1.196425479282622177e+02
1.000000000000000000e+02 1.206400742115027782e+02
1.010000000000000000e+02 1.216425479282622177e+02
1.020000000000000000e+02 1.226790352504638264e+02
1.030000000000000000e+02 1.237421150278293140e+02
1.040000000000000000e+02 1.247928262213976467e+02
1.050000000000000000e+02 1.258453927025355625e+02
1.060000000000000000e+02 1.269109461966604755e+02
1.070000000000000000e+02 1.280235003092145973e+02
1.080000000000000000e+02 1.290723562152133468e+02
1.090000000000000000e+02 1.301144094001236908e+02
1.100000000000000000e+02 1.311539888682745811e+02
1.110000000000000000e+02 1.323123067408781708e+02
1.120000000000000000e+02 1.334075448361162728e+02
1.130000000000000000e+02 1.344526901669758843e+02
1.140000000000000000e+02 1.355627705627705666e+02
1.150000000000000000e+02 1.366827458256029786e+02
1.160000000000000000e+02 1.377854050711193565e+02
1.170000000000000000e+02 1.387940630797773736e+02
1.180000000000000000e+02 1.398045763760049454e+02
1.190000000000000000e+02 1.408540507111935653e+02
1.200000000000000000e+02 1.419158936301793403e+02
1.210000000000000000e+02 1.429969078540507041e+02
1.220000000000000000e+02 1.441014223871366653e+02
1.230000000000000000e+02 1.451416202844774261e+02
1.240000000000000000e+02 1.462016079158936179e+02
1.250000000000000000e+02 1.473432282003710441e+02
1.260000000000000000e+02 1.483710575139146499e+02
1.270000000000000000e+02 1.494904143475571914e+02
1.280000000000000000e+02 1.506134817563388992e+02
1.290000000000000000e+02 1.517000618429189842e+02
1.300000000000000000e+02 1.528466295609152894e+02
1.310000000000000000e+02 1.538806431663574585e+02
1.320000000000000000e+02 1.549523809523809632e+02
1.330000000000000000e+02 1.560414347557204735e+02
1.340000000000000000e+02 1.571032776747062485e+02
1.350000000000000000e+02 1.581849103277674828e+02
1.360000000000000000e+02 1.592139764996907729e+02
1.370000000000000000e+02 1.602597402597402549e+02
1.380000000000000000e+02 1.613296227581941764e+02
1.390000000000000000e+02 1.623617810760667908e+02
1.400000000000000000e+02 1.634007421150278390e+02
1.410000000000000000e+02 1.644780457637600364e+02
1.420000000000000000e+02 1.655064935064935128e+02
1.430000000000000000e+02 1.665466914038342736e+02
1.440000000000000000e+02 1.675219542362399636e+02
1.450000000000000000e+02 1.685794681508967301e+02
1.460000000000000000e+02 1.696876932591218292e+02
1.470000000000000000e+02 1.707421150278292998e+02
1.480000000000000000e+02 1.718237476808905342e+02
1.490000000000000000e+02 1.728831168831168839e+02
1.500000000000000000e+02 1.739567099567099433e+02
1.510000000000000000e+02 1.750074211502783044e+02
1.520000000000000000e+02 1.760853432282003723e+02
1.530000000000000000e+02 1.771607915893630150e+02
1.540000000000000000e+02 1.782300556586270943e+02
1.550000000000000000e+02 1.793308596165738891e+02
1.560000000000000000e+02 1.803345701917130555e+02
1.570000000000000000e+02 1.813865182436611008e+02
1.580000000000000000e+02 1.824941249226963578e+02
1.590000000000000000e+02 1.836023500309214569e+02
1.600000000000000000e+02 1.846474953617810684e+02
1.610000000000000000e+02 1.857124304267161392e+02
1.620000000000000000e+02 1.868237476808905342e+02
1.630000000000000000e+02 1.879029066171923432e+02
1.640000000000000000e+02 1.890377241805813355e+02
1.650000000000000000e+02 1.901410018552875556e+02
1.660000000000000000e+02 1.911935683364254714e+02
1.670000000000000000e+02 1.922133580705009308e+02
1.680000000000000000e+02 1.932350030921459449e+02
1.690000000000000000e+02 1.942881880024737029e+02
1.700000000000000000e+02 1.953308596165738891e+02
1.710000000000000000e+02 1.962900432900432861e+02
1.720000000000000000e+02 1.973710575139146499e+02
1.730000000000000000e+02 1.983896103896103966e+02
1.740000000000000000e+02 1.994205318491032699e+02
1.750000000000000000e+02 2.005120593692022339e+02
1.760000000000000000e+02 2.015405071119356819e+02
1.770000000000000000e+02 2.026314162028447754e+02
1.780000000000000000e+02 2.037012987012986969e+02
1.790000000000000000e+02 2.047798392084106354e+02
1.800000000000000000e+02 2.058404452690166977e+02
1.810000000000000000e+02 2.068936301793444557e+02
1.820000000000000000e+02 2.079499072356215095e+02
1.830000000000000000e+02 2.089969078540507041e+02
1.840000000000000000e+02 2.100259740259740227e+02
1.850000000000000000e+02 2.111236858379715500e+02
1.860000000000000000e+02 2.121774891774891785e+02
1.870000000000000000e+02 2.132603586889301255e+02
1.880000000000000000e+02 2.143024118738404411e+02
1.890000000000000000e+02 2.153933209647495346e+02
1.900000000000000000e+02 2.164588744588744476e+02
1.910000000000000000e+02 2.174662956091527519e+02
1.920000000000000000e+02 2.184891774891774787e+02
1.930000000000000000e+02 2.195627705627705666e+02
1.940000000000000000e+02 2.205974025974026063e+02
1.950000000000000000e+02 2.216264687693259248e+02
1.960000000000000000e+02 2.226920222634508377e+02
1.970000000000000000e+02 2.237402597402597451e+02
1.980000000000000000e+02 2.248064316635745286e+02
1.990000000000000000e+02 2.258633271490414245e+02
2.000000000000000000e+02 2.268466295609152894e+02
2.010000000000000000e+02 2.279177489177489235e+02
2.020000000000000000e+02 2.289987631416202873e+02
2.030000000000000000e+02 2.300748299319728005e+02
2.040000000000000000e+02 2.310785405071119385e+02
2.050000000000000000e+02 2.321570810142238770e+02
2.060000000000000000e+02 2.331762523191094658e+02
2.070000000000000000e+02 2.341799628942486038e+02
2.080000000000000000e+02 2.352028447742733590e+02
2.090000000000000000e+02 2.362628324056895508e+02
2.100000000000000000e+02 2.373302411873840470e+02
2.110000000000000000e+02 2.383172541743970214e+02
2.120000000000000000e+02 2.394155844155844193e+02
2.130000000000000000e+02 2.404403215831787293e+02
2.140000000000000000e+02 2.414811379097093322e+02
2.150000000000000000e+02 2.425299938157081101e+02
2.160000000000000000e+02 2.435788497217068596e+02
2.170000000000000000e+02 2.446722325293753784e+02
2.180000000000000000e+02 2.457971552257266410e+02
2.190000000000000000e+02 2.467872603586889397e+02
2.200000000000000000e+02 2.478051948051948159e+02
2.210000000000000000e+02 2.487872603586889397e+02
2.220000000000000000e+02 2.497674706246134804e+02
2.230000000000000000e+02 2.507792207792207932e+02
2.240000000000000000e+02 2.518082869511440833e+02
2.250000000000000000e+02 2.528113790970933792e+02
2.260000000000000000e+02 2.538682745825603035e+02
2.270000000000000000e+02 2.548855905998763092e+02
2.280000000000000000e+02 2.558911564625850303e+02
2.290000000000000000e+02 2.569047619047619264e+02
2.300000000000000000e+02 2.578528138528138811e+02
2.310000000000000000e+02 2.588392084106369566e+02
2.320000000000000000e+02 2.599461966604823715e+02
2.330000000000000000e+02 2.609097093382807770e+02
2.340000000000000000e+02 2.618812615955473007e+02
2.350000000000000000e+02 2.629406307977736788e+02
2.360000000000000000e+02 2.639740259740259489e+02
2.370000000000000000e+02 2.650000000000000000e+02
2.380000000000000000e+02 2.660148423005566087e+02
2.390000000000000000e+02 2.670766852195423553e+02
2.400000000000000000e+02 2.681317254174397249e+02
2.410000000000000000e+02 2.691675943104514772e+02
2.420000000000000000e+02 2.702065553494124970e+02
2.430000000000000000e+02 2.712040816326530717e+02
2.440000000000000000e+02 2.722300556586270659e+02
2.450000000000000000e+02 2.732869511440940187e+02
2.460000000000000000e+02 2.743191094619666046e+02
2.470000000000000000e+02 2.753345701917130555e+02
2.480000000000000000e+02 2.764329004329004533e+02
2.490000000000000000e+02 2.774211502782931120e+02
2.500000000000000000e+02 2.784638218923932982e+02
2.510000000000000000e+02 2.794366110080395629e+02
2.520000000000000000e+02 2.803852813852813597e+02
2.530000000000000000e+02 2.813846629560915176e+02
2.540000000000000000e+02 2.823382807668522219e+02
2.550000000000000000e+02 2.834285714285714448e+02
2.560000000000000000e+02 2.844322820037105544e+02
2.570000000000000000e+02 2.855102040816326507e+02
2.580000000000000000e+02 2.865943104514532820e+02
2.590000000000000000e+02 2.876202844774273331e+02
2.600000000000000000e+02 2.886573902288188265e+02
2.610000000000000000e+02 2.896660482374767867e+02
2.620000000000000000e+02 2.906821273964131365e+02
2.630000000000000000e+02 2.916938775510204209e+02
2.640000000000000000e+02 2.927588126159554918e+02
2.650000000000000000e+02 2.937891156462584945e+02
2.660000000000000000e+02 2.948559059987631485e+02
2.670000000000000000e+02 2.958552875695733064e+02
2.680000000000000000e+02 2.968961038961039094e+02
2.690000000000000000e+02 2.979981447124304168e+02
2.700000000000000000e+02 2.990482374768088789e+02
2.710000000000000000e+02 3.000927643784786483e+02
2.720000000000000000e+02 3.011199752628323836e+02
2.730000000000000000e+02 3.021032776747062485e+02
2.740000000000000000e+02 3.030940012368583893e+02
2.750000000000000000e+02 3.041082251082250991e+02
2.760000000000000000e+02 3.050915275200989640e+02
2.770000000000000000e+02 3.061224489795918089e+02
2.780000000000000000e+02 3.072244897959183731e+02
2.790000000000000000e+02 3.082690166975881425e+02
2.800000000000000000e+02 3.092628324056895508e+02
2.810000000000000000e+02 3.103419913419913314e+02
2.820000000000000000e+02 3.113364254792826387e+02
2.830000000000000000e+02 3.123636363636363740e+02
2.840000000000000000e+02 3.132789115646258438e+02
2.850000000000000000e+02 3.143067408781694212e+02
2.860000000000000000e+02 3.153846629560915176e+02
2.870000000000000000e+02 3.163382807668522219e+02
2.880000000000000000e+02 3.173438466295609146e+02
2.890000000000000000e+02 3.183927025355596925e+02
2.900000000000000000e+02 3.194458874458874220e+02
2.910000000000000000e+02 3.204316635745207122e+02
2.920000000000000000e+02 3.214533085961657548e+02
2.930000000000000000e+02 3.225126777983920761e+02
2.940000000000000000e+02 3.234774273345701658e+02
2.950000000000000000e+02 3.244910327767470903e+02
2.960000000000000000e+02 3.254718614718614731e+02
2.970000000000000000e+02 3.264848484848484986e+02
2.980000000000000000e+02 3.275405071119357103e+02
2.990000000000000000e+02 3.285807050092764143e+02
3.000000000000000000e+02 3.295145330859616593e+02
3.010000000000000000e+02 3.305343228200371186e+02
3.020000000000000000e+02 3.315126777983920761e+02
3.030000000000000000e+02 3.325330859616573775e+02
3.040000000000000000e+02 3.335349412492269607e+02
3.050000000000000000e+02 3.345157699443414003e+02
3.060000000000000000e+02 3.355559678416821043e+02
3.070000000000000000e+02 3.365769944341373048e+02
3.080000000000000000e+02 3.375200989486703520e+02
3.090000000000000000e+02 3.384891774891775071e+02
3.100000000000000000e+02 3.394564007421150222e+02
3.110000000000000000e+02 3.405405071119357103e+02
3.120000000000000000e+02 3.415485466914038284e+02
3.130000000000000000e+02 3.425516388373530958e+02
3.140000000000000000e+02 3.435219542362399352e+02
3.150000000000000000e+02 3.445089672232529097e+02
3.160000000000000000e+02 3.455745207173778795e+02
3.170000000000000000e+02 3.466097711811997328e+02
3.180000000000000000e+02 3.475726654298082963e+02
3.190000000000000000e+02 3.486165739022881667e+02
3.200000000000000000e+02 3.496202844774273331e+02
3.210000000000000000e+02 3.506338899196042007e+02
3.220000000000000000e+02 3.515961657390228652e+02
3.230000000000000000e+02 3.526338899196042007e+02
3.240000000000000000e+02 3.536567717996289275e+02
3.250000000000000000e+02 3.546895485466914124e+02
3.260000000000000000e+02 3.556549165120593443e+02
3.270000000000000000e+02 3.567043908472479643e+02
3.280000000000000000e+02 3.576895485466914124e+02
3.290000000000000000e+02 3.586808905380333954e+02
3.300000000000000000e+02 3.596901669758812545e+02
3.310000000000000000e+02 3.607161410018553056e+02
3.320000000000000000e+02 3.617662337662337677e+02
3.330000000000000000e+02 3.627755102040816269e+02
3.340000000000000000e+02 3.637915893630179198e+02
3.350000000000000000e+02 3.647915893630179198e+02
3.360000000000000000e+02 3.657860235003092271e+02
3.370000000000000000e+02 3.668596165739023149e+02
3.380000000000000000e+02 3.678453927025355483e+02
3.390000000000000000e+02 3.688750773036487089e+02
3.400000000000000000e+02 3.698930117501545851e+02
3.410000000000000000e+02 3.709789734075448564e+02
3.420000000000000000e+02 3.719709338280766815e+02
3.430000000000000000e+02 3.729993815708101579e+02
3.440000000000000000e+02 3.739993815708101579e+02
3.450000000000000000e+02 3.750395794681509187e+02
3.460000000000000000e+02 3.760575139146567949e+02
3.470000000000000000e+02 3.770952380952380736e+02
3.480000000000000000e+02 3.780593692022263212e+02
3.490000000000000000e+02 3.790711193568336626e+02
3.500000000000000000e+02 3.800766852195423553e+02
3.510000000000000000e+02 3.810383426097711776e+02
3.520000000000000000e+02 3.820624613481756455e+02
3.530000000000000000e+02 3.830649350649350708e+02
3.540000000000000000e+02 3.841533704390847106e+02
3.550000000000000000e+02 3.851762523191094374e+02
3.560000000000000000e+02 3.862164502164501982e+02
3.570000000000000000e+02 3.872145949288806150e+02
3.580000000000000000e+02 3.881737786023500121e+02
3.590000000000000000e+02 3.891645021645021529e+02
3.600000000000000000e+02 3.901824366110080291e+02
3.610000000000000000e+02 3.911341991341991502e+02
3.620000000000000000e+02 3.920680272108843383e+02
3.630000000000000000e+02 3.930686456400742372e+02
3.640000000000000000e+02 3.941082251082250991e+02
3.650000000000000000e+02 3.951212121212121247e+02
3.660000000000000000e+02 3.961317254174397249e+02
3.670000000000000000e+02 3.971020408163265074e+02
3.680000000000000000e+02 3.981601731601731444e+02
3.690000000000000000e+02 3.991966604823747957e+02
3.700000000000000000e+02 4.001484230055658600e+02
3.710000000000000000e+02 4.011985157699443221e+02
3.720000000000000000e+02 4.021589363017934602e+02
3.730000000000000000e+02 4.032065553494124970e+02
3.740000000000000000e+02 4.041570810142238770e+02
3.750000000000000000e+02 4.051558441558441359e+02
3.760000000000000000e+02 4.061354359925788344e+02
3.770000000000000000e+02 4.071063698206555159e+02
3.780000000000000000e+02 4.080921459492888062e+02
3.790000000000000000e+02 4.090822510822511049e+02
3.800000000000000000e+02 4.100989486703772400e+02
3.810000000000000000e+02 4.111805813234384459e+02
3.820000000000000000e+02 4.121205936920222825e+02
3.830000000000000000e+02 4.131131725417439498e+02
3.840000000000000000e+02 4.140909090909090651e+02
3.850000000000000000e+02 4.150680272108843383e+02
3.860000000000000000e+02 4.160426716141001862e+02
3.870000000000000000e+02 4.170148423005566087e+02
3.880000000000000000e+02 4.179925788497217241e+02
3.890000000000000000e+02 4.189468150896722136e+02
3.900000000000000000e+02 4.199220779220779036e+02
3.910000000000000000e+02 4.209022881880025011e+02
3.920000000000000000e+02 4.219870129870129745e+02
3.930000000000000000e+02 4.229870129870129745e+02
3.940000000000000000e+02 4.239678416821274141e+02
3.950000000000000000e+02 4.249616573902288224e+02
3.960000000000000000e+02 4.259480519480519547e+02
3.970000000000000000e+02 4.269344465058750870e+02
3.980000000000000000e+02 4.279183673469387941e+02
3.990000000000000000e+02 4.289158936301793688e+02
4.000000000000000000e+02 4.298552875695733064e+02
4.010000000000000000e+02 4.308577612863327317e+02
4.020000000000000000e+02 4.318855905998763092e+02
4.030000000000000000e+02 4.329264069264069121e+02
4.040000000000000000e+02 4.339443413729127883e+02
4.050000000000000000e+02 4.349480519480519547e+02
4.060000000000000000e+02 4.359115646258503602e+02
4.070000000000000000e+02 4.369245516388373289e+02
4.080000000000000000e+02 4.379189857761286362e+02
4.090000000000000000e+02 4.389659863945578309e+02
4.100000000000000000e+02 4.399925788497217241e+02
4.110000000000000000e+02 4.409301175015460785e+02
4.120000000000000000e+02 4.418973407544835936e+02
4.130000000000000000e+02 4.428775510204081911e+02
4.140000000000000000e+02 4.438478664192949736e+02
4.150000000000000000e+02 4.448361162646876892e+02
4.160000000000000000e+02 4.458398268398268556e+02
4.170000000000000000e+02 4.468361162646876892e+02
4.180000000000000000e+02 4.478416821273964388e+02
4.190000000000000000e+02 4.488212739641310804e+02
4.200000000000000000e+02 4.498008658008657790e+02
4.210000000000000000e+02 4.508286951144094132e+02
4.220000000000000000e+02 4.517798392084106354e+02
4.230000000000000000e+02 4.527668521954236098e+02
4.240000000000000000e+02 4.537792207792207932e+02
4.250000000000000000e+02 4.547952999381570862e+02
4.260000000000000000e+02 4.558002473716759368e+02
4.270000000000000000e+02 4.567532467532467422e+02
4.280000000000000000e+02 4.577656153370439256e+02
4.290000000000000000e+02 4.587619047619047592e+02
4.300000000000000000e+02 4.597594310451453339e+02
4.310000000000000000e+02 4.607847866419294860e+02
4.320000000000000000e+02 4.617445887445887251e+02
4.330000000000000000e+02 4.626703772418057952e+02
4.340000000000000000e+02 4.636413110698824767e+02
4.350000000000000000e+02 4.645837971552257386e+02
4.360000000000000000e+02 4.656147186147186403e+02
4.370000000000000000e+02 4.666604823747680939e+02
4.380000000000000000e+02 4.676060606060606233e+02
4.390000000000000000e+02 4.686023500309214569e+02
4.400000000000000000e+02 4.695974025974026063e+02
4.410000000000000000e+02 4.706054421768707243e+02
4.420000000000000000e+02 4.715930735930735977e+02
4.430000000000000000e+02 4.726023500309214569e+02
4.440000000000000000e+02 4.735807050092764143e+02
4.450000000000000000e+02 4.745330859616573775e+02
4.460000000000000000e+02 4.755677179962894456e+02
4.470000000000000000e+02 4.765238095238095184e+02
4.480000000000000000e+02 4.775046382189239580e+02
4.490000000000000000e+02 4.785071119356833833e+02
4.500000000000000000e+02 4.795386518243661271e+02
4.510000000000000000e+02 4.804879406307977661e+02
4.520000000000000000e+02 4.814916512059369325e+02
4.530000000000000000e+02 4.825293753865182680e+02
4.540000000000000000e+02 4.835343228200371186e+02
4.550000000000000000e+02 4.845003092145949495e+02
4.560000000000000000e+02 4.854904143475571914e+02
4.570000000000000000e+02 4.863920841063697935e+02
4.580000000000000000e+02 4.874118738404452529e+02
4.590000000000000000e+02 4.883933209647495346e+02
4.600000000000000000e+02 4.894242424242424363e+02
4.610000000000000000e+02 4.904001236858379684e+02
4.620000000000000000e+02 4.914019789734075516e+02
4.630000000000000000e+02 4.924180581323438446e+02
4.640000000000000000e+02 4.934390847247989882e+02
4.650000000000000000e+02 4.944477427334570052e+02
4.660000000000000000e+02 4.954347557204699797e+02
4.670000000000000000e+02 4.964341372912801376e+02
4.680000000000000000e+02 4.973846629560915176e+02
4.690000000000000000e+02 4.983463203463203399e+02
4.700000000000000000e+02 4.993710575139146499e+02
4.710000000000000000e+02 5.003506493506493484e+02
4.720000000000000000e+02 5.013611626468769487e+02
4.730000000000000000e+02 5.024131106988249940e+02
4.740000000000000000e+02 5.033865182436611008e+02
4.750000000000000000e+02 5.043376623376623229e+02
4.760000000000000000e+02 5.053444650587507567e+02
4.770000000000000000e+02 5.063512677798391906e+02
4.780000000000000000e+02 5.073283858998144638e+02
4.790000000000000000e+02 5.082980828695114610e+02
4.800000000000000000e+02 5.092869511440940187e+02
4.810000000000000000e+02 5.102077922077921812e+02
4.820000000000000000e+02 5.112615955473098097e+02
4.830000000000000000e+02 5.122467532467532010e+02
4.840000000000000000e+02 5.132183055040197814e+02
4.850000000000000000e+02 5.142152133580705140e+02
4.860000000000000000e+02 5.151366728509585755e+02
4.870000000000000000e+02 5.161397649969078429e+02
4.880000000000000000e+02 5.171273964131106595e+02
4.890000000000000000e+02 5.180822510822511049e+02
4.900000000000000000e+02 5.190470006184291378e+02
4.910000000000000000e+02 5.200043290043289517e+02
4.920000000000000000e+02 5.210185528756957183e+02
4.930000000000000000e+02 5.220068027210884338e+02
4.940000000000000000e+02 5.229931972789115662e+02
4.950000000000000000e+02 5.238905380333951598e+02
4.960000000000000000e+02 5.248880643166357913e+02
4.970000000000000000e+02 5.258441558441558072e+02
4.980000000000000000e+02 5.267526283240569001e+02
4.990000000000000000e+02 5.276345083487940428e+02
5.000000000000000000e+02 5.286054421768707243e+02
5.010000000000000000e+02 5.295466914038343020e+02
5.020000000000000000e+02 5.305862708719851071e+02
5.030000000000000000e+02 5.316561533704390285e+02
5.040000000000000000e+02 5.327198515769944152e+02
5.050000000000000000e+02 5.336944959802102630e+02
5.060000000000000000e+02 5.347025355596783811e+02
5.070000000000000000e+02 5.357149041434755645e+02
5.080000000000000000e+02 5.367217068645639984e+02
5.090000000000000000e+02 5.377359307359307650e+02
5.100000000000000000e+02 5.387365491651205502e+02
5.110000000000000000e+02 5.397093382807668149e+02
5.120000000000000000e+02 5.406301793444650912e+02
5.130000000000000000e+02 5.416060606060606233e+02
5.140000000000000000e+02 5.425633889919604371e+02
5.150000000000000000e+02 5.435751391465677216e+02
5.160000000000000000e+02 5.445763760049474058e+02
5.170000000000000000e+02 5.455491651205936705e+02
5.180000000000000000e+02 5.465219542362399352e+02
5.190000000000000000e+02 5.474817563388992312e+02
5.200000000000000000e+02 5.485132962275819182e+02
5.210000000000000000e+02 5.494520717377860137e+02
5.220000000000000000e+02 5.504155844155843624e+02
5.230000000000000000e+02 5.513710575139147068e+02
5.240000000000000000e+02 5.523531230674087737e+02
5.250000000000000000e+02 5.533494124922696074e+02
5.260000000000000000e+02 5.543988868274582273e+02
5.270000000000000000e+02 5.553500309214595063e+02
5.280000000000000000e+02 5.563821892393320923e+02
5.290000000000000000e+02 5.574013605442177095e+02
5.300000000000000000e+02 5.584217687074830110e+02
5.310000000000000000e+02 5.593914656771800082e+02
5.320000000000000000e+02 5.603555967841682559e+02
5.330000000000000000e+02 5.613098330241186886e+02
5.340000000000000000e+02 5.622745825602968353e+02
5.350000000000000000e+02 5.633123067408781708e+02
5.360000000000000000e+02 5.642807668521953701e+02
5.370000000000000000e+02 5.652727272727272521e+02
5.380000000000000000e+02 5.662300556586270659e+02
5.390000000000000000e+02 5.671706864564007446e+02
5.400000000000000000e+02 5.680940012368583893e+02
5.410000000000000000e+02 5.690445269016697694e+02
5.420000000000000000e+02 5.699919604205318819e+02
5.430000000000000000e+02 5.709338280766852449e+02
5.440000000000000000e+02 5.719375386518244113e+02
5.450000000000000000e+02 5.729109461966604613e+02
5.460000000000000000e+02 5.738756957328386079e+02
5.470000000000000000e+02 5.748862090290662081e+02
5.480000000000000000e+02 5.758268398268397732e+02
5.490000000000000000e+02 5.767693259121830351e+02
5.500000000000000000e+02 5.777390228818800324e+02
5.510000000000000000e+02 5.787643784786641845e+02
5.520000000000000000e+02 5.797359307359307650e+02
5.530000000000000000e+02 5.806654298082869445e+02
5.540000000000000000e+02 5.816777983920841280e+02
5.550000000000000000e+02 5.826771799628942290e+02
5.560000000000000000e+02 5.836586270871985107e+02
5.570000000000000000e+02 5.845776128633272037e+02
5.580000000000000000e+02 5.855720470006184541e+02
5.590000000000000000e+02 5.865955473098330231e+02
5.600000000000000000e+02 5.875837971552257386e+02
5.610000000000000000e+02 5.885763760049474058e+02
5.620000000000000000e+02 5.895163883735311856e+02
5.630000000000000000e+02 5.904928880643166167e+02
5.640000000000000000e+02 5.914409400123686282e+02
5.650000000000000000e+02 5.924019789734074948e+02
5.660000000000000000e+02 5.933351886209029544e+02
5.670000000000000000e+02 5.942405689548546661e+02
5.680000000000000000e+02 5.952226345083488468e+02
5.690000000000000000e+02 5.960847247990104734e+02
5.700000000000000000e+02 5.970426716141001862e+02
5.710000000000000000e+02 5.979678416821274141e+02
5.720000000000000000e+02 5.989072356215212949e+02
5.730000000000000000e+02 5.998781694495979764e+02
5.740000000000000000e+02 6.008497217068645568e+02
5.750000000000000000e+02 6.017915893630179198e+02
5.760000000000000000e+02 6.027934446505875030e+02
5.770000000000000000e+02 6.037594310451453339e+02
5.780000000000000000e+02 6.047050092764378633e+02
5.790000000000000000e+02 6.056147186147186403e+02
5.800000000000000000e+02 6.065504019789733547e+02
5.810000000000000000e+02 6.075188620902906678e+02
5.820000000000000000e+02 6.084403215831787293e+02
5.830000000000000000e+02 6.093438466295609715e+02
5.840000000000000000e+02 6.103197278911565036e+02
5.850000000000000000e+02 6.112912801484229703e+02
5.860000000000000000e+02 6.122152133580705140e+02
5.870000000000000000e+02 6.131527520098948116e+02
5.880000000000000000e+02 6.141304885590600406e+02
5.890000000000000000e+02 6.151422387136673251e+02
5.900000000000000000e+02 6.161001855287569242e+02
5.910000000000000000e+02 6.170674087816944393e+02
5.920000000000000000e+02 6.179437229437229462e+02
5.930000000000000000e+02 6.189134199134199434e+02
5.940000000000000000e+02 6.198565244279529907e+02
5.950000000000000000e+02 6.207928262213976041e+02
5.960000000000000000e+02 6.217390228818800324e+02
5.970000000000000000e+02 6.226369820655535250e+02
5.980000000000000000e+02 6.235473098330240873e+02
5.990000000000000000e+02 6.244953617810760989e+02
6.000000000000000000e+02 6.254440321583178957e+02
6.010000000000000000e+02 6.263395176252319061e+02
6.020000000000000000e+02 6.273184910327767057e+02
6.030000000000000000e+02 6.283098330241186886e+02
6.040000000000000000e+02 6.292782931354360016e+02
6.050000000000000000e+02 6.302096474953617644e+02
6.060000000000000000e+02 6.311787260358688627e+02
6.070000000000000000e+02 6.321348175633889923e+02
6.080000000000000000e+02 6.330593692022263212e+02
6.090000000000000000e+02 6.340457637600494536e+02
6.100000000000000000e+02 6.350037105751391664e+02
6.110000000000000000e+02 6.359319727891156617e+02
6.120000000000000000e+02 6.368651824366110077e+02
6.130000000000000000e+02 6.377773654916511532e+02
6.140000000000000000e+02 6.386846011131725618e+02
6.150000000000000000e+02 6.396388373531231082e+02
6.160000000000000000e+02 6.406085343228199918e+02
6.170000000000000000e+02 6.415930735930735409e+02
6.180000000000000000e+02 6.425677179962893888e+02
6.190000000000000000e+02 6.434854669140383976e+02
6.200000000000000000e+02 6.444471243042671631e+02
6.210000000000000000e+02 6.453481756338899231e+02
6.220000000000000000e+02 6.462943722943722378e+02
6.230000000000000000e+02 6.472863327149041197e+02
6.240000000000000000e+02 6.482535559678416348e+02
6.250000000000000000e+02 6.491849103277675113e+02
6.260000000000000000e+02 6.501391465677179440e+02
6.270000000000000000e+02 6.510612244897959044e+02
6.280000000000000000e+02 6.520204081632653015e+02
6.290000000000000000e+02 6.530476190476190368e+02
6.300000000000000000e+02 6.539845392702535491e+02
6.310000000000000000e+02 6.549109461966604613e+02
6.320000000000000000e+02 6.558701298701298583e+02
6.330000000000000000e+02 6.568181818181818699e+02
6.340000000000000000e+02 6.577402597402597166e+02
6.350000000000000000e+02 6.586815089672232943e+02
6.360000000000000000e+02 6.596221397649968594e+02
6.370000000000000000e+02 6.605071119356833833e+02
6.380000000000000000e+02 6.614384662956091461e+02
6.390000000000000000e+02 6.623797155225726101e+02
6.400000000000000000e+02 6.633370439084724239e+02
6.410000000000000000e+02 6.642133580705009308e+02
6.420000000000000000e+02 6.651063698206555728e+02
6.430000000000000000e+02 6.660352504638218534e+02
6.440000000000000000e+02 6.669517625231910642e+02
6.450000000000000000e+02 6.679666048237477298e+02
6.460000000000000000e+02 6.689400123685837798e+02
6.470000000000000000e+02 6.698936301793444272e+02
6.480000000000000000e+02 6.708324056895485228e+02
6.490000000000000000e+02 6.718138528138528045e+02
6.500000000000000000e+02 6.727513914656772158e+02
6.510000000000000000e+02 6.736753246753246458e+02
6.520000000000000000e+02 6.746660482374768435e+02
6.530000000000000000e+02 6.755677179962893888e+02
6.540000000000000000e+02 6.764867037724180818e+02
6.550000000000000000e+02 6.774118738404453097e+02
6.560000000000000000e+02 6.783574520717378391e+02
6.570000000000000000e+02 6.793123067408781708e+02
6.580000000000000000e+02 6.802337662337662323e+02
6.590000000000000000e+02 6.811193568336425415e+02
6.600000000000000000e+02 6.821199752628324404e+02
6.610000000000000000e+02 6.830500927643785190e+02
6.620000000000000000e+02 6.839418676561533630e+02
6.630000000000000000e+02 6.849115646258503602e+02
6.640000000000000000e+02 6.858119975262832213e+02
6.650000000000000000e+02 6.867285095856524322e+02
6.660000000000000000e+02 6.876685219542362120e+02
6.670000000000000000e+02 6.885887445887445892e+02
6.680000000000000000e+02 6.895788497217068880e+02
6.690000000000000000e+02 6.904941249226963009e+02
6.700000000000000000e+02 6.914100185528757265e+02
6.710000000000000000e+02 6.923667285095856414e+02
6.720000000000000000e+02 6.933005565862708863e+02
6.730000000000000000e+02 6.942102659245516634e+02
6.740000000000000000e+02 6.950909090909091219e+02
6.750000000000000000e+02 6.960006184291898990e+02
6.760000000000000000e+02 6.969220779220779605e+02
6.770000000000000000e+02 6.978225108225108215e+02
6.780000000000000000e+02 6.987316017316016996e+02
6.790000000000000000e+02 6.996505875077303926e+02
6.800000000000000000e+02 7.005887445887445892e+02
6.810000000000000000e+02 7.015757575757576205e+02
6.820000000000000000e+02 7.025510204081632537e+02
6.830000000000000000e+02 7.034298082869511290e+02
6.840000000000000000e+02 7.043512677798391906e+02
6.850000000000000000e+02 7.052739641311069363e+02
6.860000000000000000e+02 7.061372912801484745e+02
6.870000000000000000e+02 7.070024737167594822e+02
6.880000000000000000e+02 7.079536178107606474e+02
6.890000000000000000e+02 7.088249845392703037e+02
6.900000000000000000e+02 7.097006802721087979e+02
6.910000000000000000e+02 7.105609152752009550e+02
6.920000000000000000e+02 7.114817563388992312e+02
6.930000000000000000e+02 7.123487940630798221e+02
6.940000000000000000e+02 7.132486085343227842e+02
6.950000000000000000e+02 7.141620284477427276e+02
6.960000000000000000e+02 7.150661719233147551e+02
6.970000000000000000e+02 7.159647495361781466e+02
6.980000000000000000e+02 7.168163265306122867e+02
6.990000000000000000e+02 7.177241805813234805e+02
7.000000000000000000e+02 7.186691403834261109e+02
7.010000000000000000e+02 7.196258503401360258e+02
7.020000000000000000e+02 7.204990723562152652e+02
7.030000000000000000e+02 7.213358070500927397e+02
7.040000000000000000e+02 7.222578849721707002e+02
7.050000000000000000e+02 7.231403834260977419e+02
7.060000000000000000e+02 7.240148423005565519e+02
7.070000000000000000e+02 7.249196042053184783e+02
7.080000000000000000e+02 7.257458256029684662e+02
7.090000000000000000e+02 7.266790352504638122e+02
7.100000000000000000e+02 7.275936920222634399e+02
7.110000000000000000e+02 7.284996907854050505e+02
7.120000000000000000e+02 7.293933209647495914e+02
7.130000000000000000e+02 7.302752009894867342e+02
7.140000000000000000e+02 7.311224489795918089e+02
7.150000000000000000e+02 7.320142238713667666e+02
7.160000000000000000e+02 7.328849721706864102e+02
7.170000000000000000e+02 7.337711811997526183e+02
7.180000000000000000e+02 7.347056277056277622e+02
7.190000000000000000e+02 7.356029684601113559e+02
7.200000000000000000e+02 7.364867037724180818e+02
7.210000000000000000e+02 7.374372294372294618e+02
7.220000000000000000e+02 7.383234384662955563e+02
7.230000000000000000e+02 7.392232529375386321e+02
7.240000000000000000e+02 7.401063698206555728e+02
7.250000000000000000e+02 7.410055658627087496e+02
7.260000000000000000e+02 7.418942486085343262e+02
7.270000000000000000e+02 7.427952999381570862e+02
7.280000000000000000e+02 7.437000618429190126e+02
7.290000000000000000e+02 7.445590599876313718e+02
7.300000000000000000e+02 7.454001236858380253e+02
7.310000000000000000e+02 7.462424242424242493e+02
7.320000000000000000e+02 7.471230674087817079e+02
7.330000000000000000e+02 7.479919604205318819e+02
7.340000000000000000e+02 7.488719851576994415e+02
7.350000000000000000e+02 7.497668521954236667e+02
7.360000000000000000e+02 7.506091527520098907e+02
7.370000000000000000e+02 7.515046382189239011e+02
7.380000000000000000e+02 7.523716759431044920e+02
7.390000000000000000e+02 7.532306740878169649e+02
7.400000000000000000e+02 7.541645021645022098e+02
7.410000000000000000e+02 7.549845392702535491e+02
7.420000000000000000e+02 7.558546691403834075e+02
7.430000000000000000e+02 7.567625231910946013e+02
7.440000000000000000e+02 7.575998763141619747e+02
7.450000000000000000e+02 7.584607297464440308e+02
7.460000000000000000e+02 7.593840445269016755e+02
7.470000000000000000e+02 7.602461348175634157e+02
7.480000000000000000e+02 7.610754483611626711e+02
7.490000000000000000e+02 7.619678416821274141e+02
7.500000000000000000e+02 7.627687074829932499e+02
7.510000000000000000e+02 7.636357452071737271e+02
7.520000000000000000e+02 7.644897959183673493e+02
7.530000000000000000e+02 7.653821892393320923e+02
7.540000000000000000e+02 7.662108843537414486e+02
7.550000000000000000e+02 7.670785405071119385e+02
7.560000000000000000e+02 7.679084724799010928e+02
7.570000000000000000e+02 7.687637600494742856e+02
7.580000000000000000e+02 7.695992578849721895e+02
7.590000000000000000e+02 7.704366110080395629e+02
7.600000000000000000e+02 7.712145949288806150e+02
7.610000000000000000e+02 7.720185528756957183e+02
7.620000000000000000e+02 7.728546691403834075e+02
7.630000000000000000e+02 7.737278911564625332e+02
7.640000000000000000e+02 7.745720470006184541e+02
7.650000000000000000e+02 7.753840445269016755e+02
7.660000000000000000e+02 7.762294372294372806e+02
7.670000000000000000e+02 7.770352504638218534e+02
7.680000000000000000e+02 7.778534322820037232e+02
7.690000000000000000e+02 7.786487322201608094e+02
7.700000000000000000e+02 7.795794681508966733e+02
7.710000000000000000e+02 7.803747680890537595e+02
7.720000000000000000e+02 7.811385281385281587e+02
7.730000000000000000e+02 7.819332096474953460e+02
7.740000000000000000e+02 7.827247990105132658e+02
7.750000000000000000e+02 7.835182436611007688e+02
7.760000000000000000e+02 7.843079777365492191e+02
7.770000000000000000e+02 7.850494743351886200e+02
7.780000000000000000e+02 7.858639455782313235e+02
7.790000000000000000e+02 7.866808905380333954e+02
7.800000000000000000e+02 7.874495980210266453e+02
7.810000000000000000e+02 7.882084106369820802e+02
7.820000000000000000e+02 7.889282622139764953e+02
7.830000000000000000e+02 7.896654298082869445e+02
7.840000000000000000e+02 7.903747680890537595e+02
7.850000000000000000e+02 7.911490414347557589e+02
7.860000000000000000e+02 7.919097093382807770e+02
7.870000000000000000e+02 7.926808905380333954e+02
7.880000000000000000e+02 7.934137291280148929e+02
7.890000000000000000e+02 7.940995670995671389e+02
7.900000000000000000e+02 7.947711811997526183e+02
7.910000000000000000e+02 7.954434137291279967e+02
7.920000000000000000e+02 7.960445269016697694e+02
7.930000000000000000e+02 7.967074829931972317e+02
7.940000000000000000e+02 7.973055040197897370e+02
7.950000000000000000e+02 7.979053803339517117e+02
7.960000000000000000e+02 7.984526901669759127e+02
7.970000000000000000e+02 7.990037105751391664e+02
7.980000000000000000e+02 7.994230055658626952e+02
7.990000000000000000e+02 7.997643784786641845e+02
8.000000000000000000e+02 8.000000000000000000e+02


==> path_dyck_as0_N800_rescaled_factor10.txt <==
0.000000000000000000e-01 0.000000000000000000e-01
1.000000000000000000e-01 2.978354978354978311e-01
2.000000000000000000e-01 5.023500309214594672e-01
3.000000000000000000e-01 6.732220160791589691e-01
4.000000000000000000e-01 8.351886209029066421e-01
5.000000000000000000e-01 9.957328385899813838e-01
6.000000000000000000e-01 1.140012368583797198e+00
7.000000000000000000e-01 1.276932591218305468e+00
8.000000000000000000e-01 1.418800247371675916e+00
9.000000000000000000e-01 1.555658627087198553e+00
1.000000000000000000e+00 1.687816944959802257e+00
1.100000000000000000e+00 1.824118738404452600e+00
1.200000000000000000e+00 1.960235003092146044e+00
1.300000000000000000e+00 2.090352504638218889e+00
1.400000000000000000e+00 2.215646258503401356e+00
1.500000000000000000e+00 2.339764996907853956e+00
1.600000000000000000e+00 2.465739022881880160e+00
1.700000000000000000e+00 2.594619666048237505e+00
1.800000000000000000e+00 2.722820037105751467e+00
1.900000000000000000e+00 2.850711193568336554e+00
2.000000000000000000e+00 2.977612863327149029e+00
2.100000000000000000e+00 3.096351267779839134e+00
2.200000000000000000e+00 3.224799010513296338e+00
2.300000000000000000e+00 3.338837353123067686e+00
2.400000000000000000e+00 3.459431045145331041e+00
2.500000000000000000e+00 3.583487940630797652e+00
2.600000000000000000e+00 3.699443413729127883e+00
2.700000000000000000e+00 3.820717377860235331e+00
2.800000000000000000e+00 3.935807050092764570e+00
2.900000000000000000e+00 4.066233766233766289e+00
3.000000000000000000e+00 4.195485466914038142e+00
3.100000000000000000e+00 4.317130488559060097e+00
3.200000000000000000e+00 4.430426716141001720e+00
3.300000000000000000e+00 4.544155844155844193e+00
3.400000000000000000e+00 4.666975881261595305e+00
3.500000000000000000e+00 4.786456400742115136e+00
3.600000000000000000e+00 4.906555349412492006e+00
3.700000000000000000e+00 5.024118738404452955e+00
3.800000000000000000e+00 5.143970315398886584e+00
3.900000000000000000e+00 5.264316635745207407e+00
4.000000000000000000e+00 5.385528756957328511e+00
4.100000000000000000e+00 5.499567099567099859e+00
4.200000000000000000e+00 5.611008039579468232e+00
4.300000000000000000e+00 5.726406926406926345e+00
4.400000000000000000e+00 5.842671614100185451e+00
4.500000000000000000e+00 5.953555967841682417e+00
4.600000000000000000e+00 6.065862708719851781e+00
4.700000000000000000e+00 6.182931354359925535e+00
4.800000000000000000e+00 6.298886827458255766e+00
4.900000000000000000e+00 6.414594928880643465e+00
5.000000000000000000e+00 6.536487322201607242e+00
5.100000000000000000e+00 6.648979591836734926e+00
5.200000000000000000e+00 6.760420531849102588e+00
5.300000000000000000e+00 6.879282622139764669e+00
5.400000000000000000e+00 6.993506493506492916e+00
5.500000000000000000e+00 7.102597402597402265e+00
5.600000000000000000e+00 7.214533085961657832e+00
5.700000000000000000e+00 7.335683364254792593e+00
5.800000000000000000e+00 7.453184910327767909e+00
5.900000000000000000e+00 7.566666666666667140e+00
6.000000000000000000e+00 7.675510204081632537e+00
6.100000000000000000e+00 7.792022263450834885e+00
6.200000000000000000e+00 7.910327767470624849e+00
6.300000000000000000e+00 8.020779220779220964e+00
6.400000000000000000e+00 8.134446505875077094e+00
6.500000000000000000e+00 8.247062461348176043e+00
6.600000000000000000e+00 8.355967841682127073e+00
6.700000000000000000e+00 8.469758812615955890e+00
6.800000000000000000e+00 8.583611626468768918e+00
6.900000000000000000e+00 8.699381570810142250e+00
7.000000000000000000e+00 8.814780457637600364e+00
7.100000000000000000e+00 8.920037105751391948e+00
7.200000000000000000e+00 9.029251700680272563e+00
7.300000000000000000e+00 9.136116264687693445e+00
7.400000000000000000e+00 9.251453308596165925e+00
7.500000000000000000e+00 9.362708719851576689e+00
7.600000000000000000e+00 9.471861471861471671e+00
7.700000000000000000e+00 9.580086580086580739e+00
7.800000000000000000e+00 9.690476190476189799e+00
7.900000000000000000e+00 9.799443413729127883e+00
8.000000000000000000e+00 9.906740878169449616e+00
8.100000000000000000e+00 1.001917130488559025e+01
8.200000000000000000e+00 1.013197278911564609e+01
8.300000000000000000e+00 1.024607297464440308e+01
8.400000000000000000e+00 1.035374149659864003e+01
8.500000000000000000e+00 1.045392702535559692e+01
8.600000000000000000e+00 1.056153370439084682e+01
8.700000000000000000e+00 1.066914038342609814e+01
8.800000000000000000e+00 1.077619047619047592e+01
8.900000000000000000e+00 1.088596165739022865e+01
9.000000000000000000e+00 1.099158936301793403e+01
9.100000000000000000e+00 1.109610389610389660e+01
9.200000000000000000e+00 1.120068027210884338e+01
9.300000000000000000e+00 1.130228818800247410e+01
9.400000000000000000e+00 1.141286332714904148e+01
9.500000000000000000e+00 1.151737786023500263e+01
9.600000000000000000e+00 1.163388991960420498e+01
9.700000000000000000e+00 1.174310451453308559e+01
9.800000000000000000e+00 1.185491651205936989e+01
9.900000000000000000e+00 1.196425479282622177e+01
1.000000000000000000e+01 1.206400742115027782e+01
1.010000000000000000e+01 1.216425479282622177e+01
1.020000000000000000e+01 1.226790352504638264e+01
1.030000000000000000e+01 1.237421150278293140e+01
1.040000000000000000e+01 1.247928262213976467e+01
1.050000000000000000e+01 1.258453927025355625e+01
1.060000000000000000e+01 1.269109461966604755e+01
1.070000000000000000e+01 1.280235003092145973e+01
1.080000000000000000e+01 1.290723562152133468e+01
1.090000000000000000e+01 1.301144094001236908e+01
1.100000000000000000e+01 1.311539888682745811e+01
1.110000000000000000e+01 1.323123067408781708e+01
1.120000000000000000e+01 1.334075448361162728e+01
1.130000000000000000e+01 1.344526901669758843e+01
1.140000000000000000e+01 1.355627705627705666e+01
1.150000000000000000e+01 1.366827458256029786e+01
1.160000000000000000e+01 1.377854050711193565e+01
1.170000000000000000e+01 1.387940630797773736e+01
1.180000000000000000e+01 1.398045763760049454e+01
1.190000000000000000e+01 1.408540507111935653e+01
1.200000000000000000e+01 1.419158936301793403e+01
1.210000000000000000e+01 1.429969078540507041e+01
1.220000000000000000e+01 1.441014223871366653e+01
1.230000000000000000e+01 1.451416202844774261e+01
1.240000000000000000e+01 1.462016079158936179e+01
1.250000000000000000e+01 1.473432282003710441e+01
1.260000000000000000e+01 1.483710575139146499e+01
1.270000000000000000e+01 1.494904143475571914e+01
1.280000000000000000e+01 1.506134817563388992e+01
1.290000000000000000e+01 1.517000618429189842e+01
1.300000000000000000e+01 1.528466295609152894e+01
1.310000000000000000e+01 1.538806431663574585e+01
1.320000000000000000e+01 1.549523809523809632e+01
1.330000000000000000e+01 1.560414347557204735e+01
1.340000000000000000e+01 1.571032776747062485e+01
1.350000000000000000e+01 1.581849103277674828e+01
1.360000000000000000e+01 1.592139764996907729e+01
1.370000000000000000e+01 1.602597402597402549e+01
1.380000000000000000e+01 1.613296227581941764e+01
1.390000000000000000e+01 1.623617810760667908e+01
1.400000000000000000e+01 1.634007421150278390e+01
1.410000000000000000e+01 1.644780457637600364e+01
1.420000000000000000e+01 1.655064935064935128e+01
1.430000000000000000e+01 1.665466914038342736e+01
1.440000000000000000e+01 1.675219542362399636e+01
1.450000000000000000e+01 1.685794681508967301e+01
1.460000000000000000e+01 1.696876932591218292e+01
1.470000000000000000e+01 1.707421150278292998e+01
1.480000000000000000e+01 1.718237476808905342e+01
1.490000000000000000e+01 1.728831168831168839e+01
1.500000000000000000e+01 1.739567099567099433e+01
1.510000000000000000e+01 1.750074211502783044e+01
1.520000000000000000e+01 1.760853432282003723e+01
1.530000000000000000e+01 1.771607915893630150e+01
1.540000000000000000e+01 1.782300556586270943e+01
1.550000000000000000e+01 1.793308596165738891e+01
1.560000000000000000e+01 1.803345701917130555e+01
1.570000000000000000e+01 1.813865182436611008e+01
1.580000000000000000e+01 1.824941249226963578e+01
1.590000000000000000e+01 1.836023500309214569e+01
1.600000000000000000e+01 1.846474953617810684e+01
1.610000000000000000e+01 1.857124304267161392e+01
1.620000000000000000e+01 1.868237476808905342e+01
1.630000000000000000e+01 1.879029066171923432e+01
1.640000000000000000e+01 1.890377241805813355e+01
1.650000000000000000e+01 1.901410018552875556e+01
1.660000000000000000e+01 1.911935683364254714e+01
1.670000000000000000e+01 1.922133580705009308e+01
1.680000000000000000e+01 1.932350030921459449e+01
1.690000000000000000e+01 1.942881880024737029e+01
1.700000000000000000e+01 1.953308596165738891e+01
1.710000000000000000e+01 1.962900432900432861e+01
1.720000000000000000e+01 1.973710575139146499e+01
1.730000000000000000e+01 1.983896103896103966e+01
1.740000000000000000e+01 1.994205318491032699e+01
1.750000000000000000e+01 2.005120593692022339e+01
1.760000000000000000e+01 2.015405071119356819e+01
1.770000000000000000e+01 2.026314162028447754e+01
1.780000000000000000e+01 2.037012987012986969e+01
1.790000000000000000e+01 2.047798392084106354e+01
1.800000000000000000e+01 2.058404452690166977e+01
1.810000000000000000e+01 2.068936301793444557e+01
1.820000000000000000e+01 2.079499072356215095e+01
1.830000000000000000e+01 2.089969078540507041e+01
1.840000000000000000e+01 2.100259740259740227e+01
1.850000000000000000e+01 2.111236858379715500e+01
1.860000000000000000e+01 2.121774891774891785e+01
1.870000000000000000e+01 2.132603586889301255e+01
1.880000000000000000e+01 2.143024118738404411e+01
1.890000000000000000e+01 2.153933209647495346e+01
1.900000000000000000e+01 2.164588744588744476e+01
1.910000000000000000e+01 2.174662956091527519e+01
1.920000000000000000e+01 2.184891774891774787e+01
1.930000000000000000e+01 2.195627705627705666e+01
1.940000000000000000e+01 2.205974025974026063e+01
1.950000000000000000e+01 2.216264687693259248e+01
1.960000000000000000e+01 2.226920222634508377e+01
1.970000000000000000e+01 2.237402597402597451e+01
1.980000000000000000e+01 2.248064316635745286e+01
1.990000000000000000e+01 2.258633271490414245e+01
2.000000000000000000e+01 2.268466295609152894e+01
2.010000000000000000e+01 2.279177489177489235e+01
2.020000000000000000e+01 2.289987631416202873e+01
2.030000000000000000e+01 2.300748299319728005e+01
2.040000000000000000e+01 2.310785405071119385e+01
2.050000000000000000e+01 2.321570810142238770e+01
2.060000000000000000e+01 2.331762523191094658e+01
2.070000000000000000e+01 2.341799628942486038e+01
2.080000000000000000e+01 2.352028447742733590e+01
2.090000000000000000e+01 2.362628324056895508e+01
2.100000000000000000e+01 2.373302411873840470e+01
2.110000000000000000e+01 2.383172541743970214e+01
2.120000000000000000e+01 2.394155844155844193e+01
2.130000000000000000e+01 2.404403215831787293e+01
2.140000000000000000e+01 2.414811379097093322e+01
2.150000000000000000e+01 2.425299938157081101e+01
2.160000000000000000e+01 2.435788497217068596e+01
2.170000000000000000e+01 2.446722325293753784e+01
2.180000000000000000e+01 2.457971552257266410e+01
2.190000000000000000e+01 2.467872603586889397e+01
2.200000000000000000e+01 2.478051948051948159e+01
2.210000000000000000e+01 2.487872603586889397e+01
2.220000000000000000e+01 2.497674706246134804e+01
2.230000000000000000e+01 2.507792207792207932e+01
2.240000000000000000e+01 2.518082869511440833e+01
2.250000000000000000e+01 2.528113790970933792e+01
2.260000000000000000e+01 2.538682745825603035e+01
2.270000000000000000e+01 2.548855905998763092e+01
2.280000000000000000e+01 2.558911564625850303e+01
2.290000000000000000e+01 2.569047619047619264e+01
2.300000000000000000e+01 2.578528138528138811e+01
2.310000000000000000e+01 2.588392084106369566e+01
2.320000000000000000e+01 2.599461966604823715e+01
2.330000000000000000e+01 2.609097093382807770e+01
2.340000000000000000e+01 2.618812615955473007e+01
2.350000000000000000e+01 2.629406307977736788e+01
2.360000000000000000e+01 2.639740259740259489e+01
2.370000000000000000e+01 2.650000000000000000e+01
2.380000000000000000e+01 2.660148423005566087e+01
2.390000000000000000e+01 2.670766852195423553e+01
2.400000000000000000e+01 2.681317254174397249e+01
2.410000000000000000e+01 2.691675943104514772e+01
2.420000000000000000e+01 2.702065553494124970e+01
2.430000000000000000e+01 2.712040816326530717e+01
2.440000000000000000e+01 2.722300556586270659e+01
2.450000000000000000e+01 2.732869511440940187e+01
2.460000000000000000e+01 2.743191094619666046e+01
2.470000000000000000e+01 2.753345701917130555e+01
2.480000000000000000e+01 2.764329004329004533e+01
2.490000000000000000e+01 2.774211502782931120e+01
2.500000000000000000e+01 2.784638218923932982e+01
2.510000000000000000e+01 2.794366110080395629e+01
2.520000000000000000e+01 2.803852813852813597e+01
2.530000000000000000e+01 2.813846629560915176e+01
2.540000000000000000e+01 2.823382807668522219e+01
2.550000000000000000e+01 2.834285714285714448e+01
2.560000000000000000e+01 2.844322820037105544e+01
2.570000000000000000e+01 2.855102040816326507e+01
2.580000000000000000e+01 2.865943104514532820e+01
2.590000000000000000e+01 2.876202844774273331e+01
2.600000000000000000e+01 2.886573902288188265e+01
2.610000000000000000e+01 2.896660482374767867e+01
2.620000000000000000e+01 2.906821273964131365e+01
2.630000000000000000e+01 2.916938775510204209e+01
2.640000000000000000e+01 2.927588126159554918e+01
2.650000000000000000e+01 2.937891156462584945e+01
2.660000000000000000e+01 2.948559059987631485e+01
2.670000000000000000e+01 2.958552875695733064e+01
2.680000000000000000e+01 2.968961038961039094e+01
2.690000000000000000e+01 2.979981447124304168e+01
2.700000000000000000e+01 2.990482374768088789e+01
2.710000000000000000e+01 3.000927643784786483e+01
2.720000000000000000e+01 3.011199752628323836e+01
2.730000000000000000e+01 3.021032776747062485e+01
2.740000000000000000e+01 3.030940012368583893e+01
2.750000000000000000e+01 3.041082251082250991e+01
2.760000000000000000e+01 3.050915275200989640e+01
2.770000000000000000e+01 3.061224489795918089e+01
2.780000000000000000e+01 3.072244897959183731e+01
2.790000000000000000e+01 3.082690166975881425e+01
2.800000000000000000e+01 3.092628324056895508e+01
2.810000000000000000e+01 3.103419913419913314e+01
2.820000000000000000e+01 3.113364254792826387e+01
2.830000000000000000e+01 3.123636363636363740e+01
2.840000000000000000e+01 3.132789115646258438e+01
2.850000000000000000e+01 3.143067408781694212e+01
2.860000000000000000e+01 3.153846629560915176e+01
2.870000000000000000e+01 3.163382807668522219e+01
2.880000000000000000e+01 3.173438466295609146e+01
2.890000000000000000e+01 3.183927025355596925e+01
2.900000000000000000e+01 3.194458874458874220e+01
2.910000000000000000e+01 3.204316635745207122e+01
2.920000000000000000e+01 3.214533085961657548e+01
2.930000000000000000e+01 3.225126777983920761e+01
2.940000000000000000e+01 3.234774273345701658e+01
2.950000000000000000e+01 3.244910327767470903e+01
2.960000000000000000e+01 3.254718614718614731e+01
2.970000000000000000e+01 3.264848484848484986e+01
2.980000000000000000e+01 3.275405071119357103e+01
2.990000000000000000e+01 3.285807050092764143e+01
3.000000000000000000e+01 3.295145330859616593e+01
3.010000000000000000e+01 3.305343228200371186e+01
3.020000000000000000e+01 3.315126777983920761e+01
3.030000000000000000e+01 3.325330859616573775e+01
3.040000000000000000e+01 3.335349412492269607e+01
3.050000000000000000e+01 3.345157699443414003e+01
3.060000000000000000e+01 3.355559678416821043e+01
3.070000000000000000e+01 3.365769944341373048e+01
3.080000000000000000e+01 3.375200989486703520e+01
3.090000000000000000e+01 3.384891774891775071e+01
3.100000000000000000e+01 3.394564007421150222e+01
3.110000000000000000e+01 3.405405071119357103e+01
3.120000000000000000e+01 3.415485466914038284e+01
3.130000000000000000e+01 3.425516388373530958e+01
3.140000000000000000e+01 3.435219542362399352e+01
3.150000000000000000e+01 3.445089672232529097e+01
3.160000000000000000e+01 3.455745207173778795e+01
3.170000000000000000e+01 3.466097711811997328e+01
3.180000000000000000e+01 3.475726654298082963e+01
3.190000000000000000e+01 3.486165739022881667e+01
3.200000000000000000e+01 3.496202844774273331e+01
3.210000000000000000e+01 3.506338899196042007e+01
3.220000000000000000e+01 3.515961657390228652e+01
3.230000000000000000e+01 3.526338899196042007e+01
3.240000000000000000e+01 3.536567717996289275e+01
3.250000000000000000e+01 3.546895485466914124e+01
3.260000000000000000e+01 3.556549165120593443e+01
3.270000000000000000e+01 3.567043908472479643e+01
3.280000000000000000e+01 3.576895485466914124e+01
3.290000000000000000e+01 3.586808905380333954e+01
3.300000000000000000e+01 3.596901669758812545e+01
3.310000000000000000e+01 3.607161410018553056e+01
3.320000000000000000e+01 3.617662337662337677e+01
3.330000000000000000e+01 3.627755102040816269e+01
3.340000000000000000e+01 3.637915893630179198e+01
3.350000000000000000e+01 3.647915893630179198e+01
3.360000000000000000e+01 3.657860235003092271e+01
3.370000000000000000e+01 3.668596165739023149e+01
3.380000000000000000e+01 3.678453927025355483e+01
3.390000000000000000e+01 3.688750773036487089e+01
3.400000000000000000e+01 3.698930117501545851e+01
3.410000000000000000e+01 3.709789734075448564e+01
3.420000000000000000e+01 3.719709338280766815e+01
3.430000000000000000e+01 3.729993815708101579e+01
3.440000000000000000e+01 3.739993815708101579e+01
3.450000000000000000e+01 3.750395794681509187e+01
3.460000000000000000e+01 3.760575139146567949e+01
3.470000000000000000e+01 3.770952380952380736e+01
3.480000000000000000e+01 3.780593692022263212e+01
3.490000000000000000e+01 3.790711193568336626e+01
3.500000000000000000e+01 3.800766852195423553e+01
3.510000000000000000e+01 3.810383426097711776e+01
3.520000000000000000e+01 3.820624613481756455e+01
3.530000000000000000e+01 3.830649350649350708e+01
3.540000000000000000e+01 3.841533704390847106e+01
3.550000000000000000e+01 3.851762523191094374e+01
3.560000000000000000e+01 3.862164502164501982e+01
3.570000000000000000e+01 3.872145949288806150e+01
3.580000000000000000e+01 3.881737786023500121e+01
3.590000000000000000e+01 3.891645021645021529e+01
3.600000000000000000e+01 3.901824366110080291e+01
3.610000000000000000e+01 3.911341991341991502e+01
3.620000000000000000e+01 3.920680272108843383e+01
3.630000000000000000e+01 3.930686456400742372e+01
3.640000000000000000e+01 3.941082251082250991e+01
3.650000000000000000e+01 3.951212121212121247e+01
3.660000000000000000e+01 3.961317254174397249e+01
3.670000000000000000e+01 3.971020408163265074e+01
3.680000000000000000e+01 3.981601731601731444e+01
3.690000000000000000e+01 3.991966604823747957e+01
3.700000000000000000e+01 4.001484230055658600e+01
3.710000000000000000e+01 4.011985157699443221e+01
3.720000000000000000e+01 4.021589363017934602e+01
3.730000000000000000e+01 4.032065553494124970e+01
3.740000000000000000e+01 4.041570810142238770e+01
3.750000000000000000e+01 4.051558441558441359e+01
3.760000000000000000e+01 4.061354359925788344e+01
3.770000000000000000e+01 4.071063698206555159e+01
3.780000000000000000e+01 4.080921459492888062e+01
3.790000000000000000e+01 4.090822510822511049e+01
3.800000000000000000e+01 4.100989486703772400e+01
3.810000000000000000e+01 4.111805813234384459e+01
3.820000000000000000e+01 4.121205936920222825e+01
3.830000000000000000e+01 4.131131725417439498e+01
3.840000000000000000e+01 4.140909090909090651e+01
3.850000000000000000e+01 4.150680272108843383e+01
3.860000000000000000e+01 4.160426716141001862e+01
3.870000000000000000e+01 4.170148423005566087e+01
3.880000000000000000e+01 4.179925788497217241e+01
3.890000000000000000e+01 4.189468150896722136e+01
3.900000000000000000e+01 4.199220779220779036e+01
3.910000000000000000e+01 4.209022881880025011e+01
3.920000000000000000e+01 4.219870129870129745e+01
3.930000000000000000e+01 4.229870129870129745e+01
3.940000000000000000e+01 4.239678416821274141e+01
3.950000000000000000e+01 4.249616573902288224e+01
3.960000000000000000e+01 4.259480519480519547e+01
3.970000000000000000e+01 4.269344465058750870e+01
3.980000000000000000e+01 4.279183673469387941e+01
3.990000000000000000e+01 4.289158936301793688e+01
4.000000000000000000e+01 4.298552875695733064e+01
4.010000000000000000e+01 4.308577612863327317e+01
4.020000000000000000e+01 4.318855905998763092e+01
4.030000000000000000e+01 4.329264069264069121e+01
4.040000000000000000e+01 4.339443413729127883e+01
4.050000000000000000e+01 4.349480519480519547e+01
4.060000000000000000e+01 4.359115646258503602e+01
4.070000000000000000e+01 4.369245516388373289e+01
4.080000000000000000e+01 4.379189857761286362e+01
4.090000000000000000e+01 4.389659863945578309e+01
4.100000000000000000e+01 4.399925788497217241e+01
4.110000000000000000e+01 4.409301175015460785e+01
4.120000000000000000e+01 4.418973407544835936e+01
4.130000000000000000e+01 4.428775510204081911e+01
4.140000000000000000e+01 4.438478664192949736e+01
4.150000000000000000e+01 4.448361162646876892e+01
4.160000000000000000e+01 4.458398268398268556e+01
4.170000000000000000e+01 4.468361162646876892e+01
4.180000000000000000e+01 4.478416821273964388e+01
4.190000000000000000e+01 4.488212739641310804e+01
4.200000000000000000e+01 4.498008658008657790e+01
4.210000000000000000e+01 4.508286951144094132e+01
4.220000000000000000e+01 4.517798392084106354e+01
4.230000000000000000e+01 4.527668521954236098e+01
4.240000000000000000e+01 4.537792207792207932e+01
4.250000000000000000e+01 4.547952999381570862e+01
4.260000000000000000e+01 4.558002473716759368e+01
4.270000000000000000e+01 4.567532467532467422e+01
4.280000000000000000e+01 4.577656153370439256e+01
4.290000000000000000e+01 4.587619047619047592e+01
4.300000000000000000e+01 4.597594310451453339e+01
4.310000000000000000e+01 4.607847866419294860e+01
4.320000000000000000e+01 4.617445887445887251e+01
4.330000000000000000e+01 4.626703772418057952e+01
4.340000000000000000e+01 4.636413110698824767e+01
4.350000000000000000e+01 4.645837971552257386e+01
4.360000000000000000e+01 4.656147186147186403e+01
4.370000000000000000e+01 4.666604823747680939e+01
4.380000000000000000e+01 4.676060606060606233e+01
4.390000000000000000e+01 4.686023500309214569e+01
4.400000000000000000e+01 4.695974025974026063e+01
4.410000000000000000e+01 4.706054421768707243e+01
4.420000000000000000e+01 4.715930735930735977e+01
4.430000000000000000e+01 4.726023500309214569e+01
4.440000000000000000e+01 4.735807050092764143e+01
4.450000000000000000e+01 4.745330859616573775e+01
4.460000000000000000e+01 4.755677179962894456e+01
4.470000000000000000e+01 4.765238095238095184e+01
4.480000000000000000e+01 4.775046382189239580e+01
4.490000000000000000e+01 4.785071119356833833e+01
4.500000000000000000e+01 4.795386518243661271e+01
4.510000000000000000e+01 4.804879406307977661e+01
4.520000000000000000e+01 4.814916512059369325e+01
4.530000000000000000e+01 4.825293753865182680e+01
4.540000000000000000e+01 4.835343228200371186e+01
4.550000000000000000e+01 4.845003092145949495e+01
4.560000000000000000e+01 4.854904143475571914e+01
4.570000000000000000e+01 4.863920841063697935e+01
4.580000000000000000e+01 4.874118738404452529e+01
4.590000000000000000e+01 4.883933209647495346e+01
4.600000000000000000e+01 4.894242424242424363e+01
4.610000000000000000e+01 4.904001236858379684e+01
4.620000000000000000e+01 4.914019789734075516e+01
4.630000000000000000e+01 4.924180581323438446e+01
4.640000000000000000e+01 4.934390847247989882e+01
4.650000000000000000e+01 4.944477427334570052e+01
4.660000000000000000e+01 4.954347557204699797e+01
4.670000000000000000e+01 4.964341372912801376e+01
4.680000000000000000e+01 4.973846629560915176e+01
4.690000000000000000e+01 4.983463203463203399e+01
4.700000000000000000e+01 4.993710575139146499e+01
4.710000000000000000e+01 5.003506493506493484e+01
4.720000000000000000e+01 5.013611626468769487e+01
4.730000000000000000e+01 5.024131106988249940e+01
4.740000000000000000e+01 5.033865182436611008e+01
4.750000000000000000e+01 5.043376623376623229e+01
4.760000000000000000e+01 5.053444650587507567e+01
4.770000000000000000e+01 5.063512677798391906e+01
4.780000000000000000e+01 5.073283858998144638e+01
4.790000000000000000e+01 5.082980828695114610e+01
4.800000000000000000e+01 5.092869511440940187e+01
4.810000000000000000e+01 5.102077922077921812e+01
4.820000000000000000e+01 5.112615955473098097e+01
4.830000000000000000e+01 5.122467532467532010e+01
4.840000000000000000e+01 5.132183055040197814e+01
4.850000000000000000e+01 5.142152133580705140e+01
4.860000000000000000e+01 5.151366728509585755e+01
4.870000000000000000e+01 5.161397649969078429e+01
4.880000000000000000e+01 5.171273964131106595e+01
4.890000000000000000e+01 5.180822510822511049e+01
4.900000000000000000e+01 5.190470006184291378e+01
4.910000000000000000e+01 5.200043290043289517e+01
4.920000000000000000e+01 5.210185528756957183e+01
4.930000000000000000e+01 5.220068027210884338e+01
4.940000000000000000e+01 5.229931972789115662e+01
4.950000000000000000e+01 5.238905380333951598e+01
4.960000000000000000e+01 5.248880643166357913e+01
4.970000000000000000e+01 5.258441558441558072e+01
4.980000000000000000e+01 5.267526283240569001e+01
4.990000000000000000e+01 5.276345083487940428e+01
5.000000000000000000e+01 5.286054421768707243e+01
5.010000000000000000e+01 5.295466914038343020e+01
5.020000000000000000e+01 5.305862708719851071e+01
5.030000000000000000e+01 5.316561533704390285e+01
5.040000000000000000e+01 5.327198515769944152e+01
5.050000000000000000e+01 5.336944959802102630e+01
5.060000000000000000e+01 5.347025355596783811e+01
5.070000000000000000e+01 5.357149041434755645e+01
5.080000000000000000e+01 5.367217068645639984e+01
5.090000000000000000e+01 5.377359307359307650e+01
5.100000000000000000e+01 5.387365491651205502e+01
5.110000000000000000e+01 5.397093382807668149e+01
5.120000000000000000e+01 5.406301793444650912e+01
5.130000000000000000e+01 5.416060606060606233e+01
5.140000000000000000e+01 5.425633889919604371e+01
5.150000000000000000e+01 5.435751391465677216e+01
5.160000000000000000e+01 5.445763760049474058e+01
5.170000000000000000e+01 5.455491651205936705e+01
5.180000000000000000e+01 5.465219542362399352e+01
5.190000000000000000e+01 5.474817563388992312e+01
5.200000000000000000e+01 5.485132962275819182e+01
5.210000000000000000e+01 5.494520717377860137e+01
5.220000000000000000e+01 5.504155844155843624e+01
5.230000000000000000e+01 5.513710575139147068e+01
5.240000000000000000e+01 5.523531230674087737e+01
5.250000000000000000e+01 5.533494124922696074e+01
5.260000000000000000e+01 5.543988868274582273e+01
5.270000000000000000e+01 5.553500309214595063e+01
5.280000000000000000e+01 5.563821892393320923e+01
5.290000000000000000e+01 5.574013605442177095e+01
5.300000000000000000e+01 5.584217687074830110e+01
5.310000000000000000e+01 5.593914656771800082e+01
5.320000000000000000e+01 5.603555967841682559e+01
5.330000000000000000e+01 5.613098330241186886e+01
5.340000000000000000e+01 5.622745825602968353e+01
5.350000000000000000e+01 5.633123067408781708e+01
5.360000000000000000e+01 5.642807668521953701e+01
5.370000000000000000e+01 5.652727272727272521e+01
5.380000000000000000e+01 5.662300556586270659e+01
5.390000000000000000e+01 5.671706864564007446e+01
5.400000000000000000e+01 5.680940012368583893e+01
5.410000000000000000e+01 5.690445269016697694e+01
5.420000000000000000e+01 5.699919604205318819e+01
5.430000000000000000e+01 5.709338280766852449e+01
5.440000000000000000e+01 5.719375386518244113e+01
5.450000000000000000e+01 5.729109461966604613e+01
5.460000000000000000e+01 5.738756957328386079e+01
5.470000000000000000e+01 5.748862090290662081e+01
5.480000000000000000e+01 5.758268398268397732e+01
5.490000000000000000e+01 5.767693259121830351e+01
5.500000000000000000e+01 5.777390228818800324e+01
5.510000000000000000e+01 5.787643784786641845e+01
5.520000000000000000e+01 5.797359307359307650e+01
5.530000000000000000e+01 5.806654298082869445e+01
5.540000000000000000e+01 5.816777983920841280e+01
5.550000000000000000e+01 5.826771799628942290e+01
5.560000000000000000e+01 5.836586270871985107e+01
5.570000000000000000e+01 5.845776128633272037e+01
5.580000000000000000e+01 5.855720470006184541e+01
5.590000000000000000e+01 5.865955473098330231e+01
5.600000000000000000e+01 5.875837971552257386e+01
5.610000000000000000e+01 5.885763760049474058e+01
5.620000000000000000e+01 5.895163883735311856e+01
5.630000000000000000e+01 5.904928880643166167e+01
5.640000000000000000e+01 5.914409400123686282e+01
5.650000000000000000e+01 5.924019789734074948e+01
5.660000000000000000e+01 5.933351886209029544e+01
5.670000000000000000e+01 5.942405689548546661e+01
5.680000000000000000e+01 5.952226345083488468e+01
5.690000000000000000e+01 5.960847247990104734e+01
5.700000000000000000e+01 5.970426716141001862e+01
5.710000000000000000e+01 5.979678416821274141e+01
5.720000000000000000e+01 5.989072356215212949e+01
5.730000000000000000e+01 5.998781694495979764e+01
5.740000000000000000e+01 6.008497217068645568e+01
5.750000000000000000e+01 6.017915893630179198e+01
5.760000000000000000e+01 6.027934446505875030e+01
5.770000000000000000e+01 6.037594310451453339e+01
5.780000000000000000e+01 6.047050092764378633e+01
5.790000000000000000e+01 6.056147186147186403e+01
5.800000000000000000e+01 6.065504019789733547e+01
5.810000000000000000e+01 6.075188620902906678e+01
5.820000000000000000e+01 6.084403215831787293e+01
5.830000000000000000e+01 6.093438466295609715e+01
5.840000000000000000e+01 6.103197278911565036e+01
5.850000000000000000e+01 6.112912801484229703e+01
5.860000000000000000e+01 6.122152133580705140e+01
5.870000000000000000e+01 6.131527520098948116e+01
5.880000000000000000e+01 6.141304885590600406e+01
5.890000000000000000e+01 6.151422387136673251e+01
5.900000000000000000e+01 6.161001855287569242e+01
5.910000000000000000e+01 6.170674087816944393e+01
5.920000000000000000e+01 6.179437229437229462e+01
5.930000000000000000e+01 6.189134199134199434e+01
5.940000000000000000e+01 6.198565244279529907e+01
5.950000000000000000e+01 6.207928262213976041e+01
5.960000000000000000e+01 6.217390228818800324e+01
5.970000000000000000e+01 6.226369820655535250e+01
5.980000000000000000e+01 6.235473098330240873e+01
5.990000000000000000e+01 6.244953617810760989e+01
6.000000000000000000e+01 6.254440321583178957e+01
6.010000000000000000e+01 6.263395176252319061e+01
6.020000000000000000e+01 6.273184910327767057e+01
6.030000000000000000e+01 6.283098330241186886e+01
6.040000000000000000e+01 6.292782931354360016e+01
6.050000000000000000e+01 6.302096474953617644e+01
6.060000000000000000e+01 6.311787260358688627e+01
6.070000000000000000e+01 6.321348175633889923e+01
6.080000000000000000e+01 6.330593692022263212e+01
6.090000000000000000e+01 6.340457637600494536e+01
6.100000000000000000e+01 6.350037105751391664e+01
6.110000000000000000e+01 6.359319727891156617e+01
6.120000000000000000e+01 6.368651824366110077e+01
6.130000000000000000e+01 6.377773654916511532e+01
6.140000000000000000e+01 6.386846011131725618e+01
6.150000000000000000e+01 6.396388373531231082e+01
6.160000000000000000e+01 6.406085343228199918e+01
6.170000000000000000e+01 6.415930735930735409e+01
6.180000000000000000e+01 6.425677179962893888e+01
6.190000000000000000e+01 6.434854669140383976e+01
6.200000000000000000e+01 6.444471243042671631e+01
6.210000000000000000e+01 6.453481756338899231e+01
6.220000000000000000e+01 6.462943722943722378e+01
6.230000000000000000e+01 6.472863327149041197e+01
6.240000000000000000e+01 6.482535559678416348e+01
6.250000000000000000e+01 6.491849103277675113e+01
6.260000000000000000e+01 6.501391465677179440e+01
6.270000000000000000e+01 6.510612244897959044e+01
6.280000000000000000e+01 6.520204081632653015e+01
6.290000000000000000e+01 6.530476190476190368e+01
6.300000000000000000e+01 6.539845392702535491e+01
6.310000000000000000e+01 6.549109461966604613e+01
6.320000000000000000e+01 6.558701298701298583e+01
6.330000000000000000e+01 6.568181818181818699e+01
6.340000000000000000e+01 6.577402597402597166e+01
6.350000000000000000e+01 6.586815089672232943e+01
6.360000000000000000e+01 6.596221397649968594e+01
6.370000000000000000e+01 6.605071119356833833e+01
6.380000000000000000e+01 6.614384662956091461e+01
6.390000000000000000e+01 6.623797155225726101e+01
6.400000000000000000e+01 6.633370439084724239e+01
6.410000000000000000e+01 6.642133580705009308e+01
6.420000000000000000e+01 6.651063698206555728e+01
6.430000000000000000e+01 6.660352504638218534e+01
6.440000000000000000e+01 6.669517625231910642e+01
6.450000000000000000e+01 6.679666048237477298e+01
6.460000000000000000e+01 6.689400123685837798e+01
6.470000000000000000e+01 6.698936301793444272e+01
6.480000000000000000e+01 6.708324056895485228e+01
6.490000000000000000e+01 6.718138528138528045e+01
6.500000000000000000e+01 6.727513914656772158e+01
6.510000000000000000e+01 6.736753246753246458e+01
6.520000000000000000e+01 6.746660482374768435e+01
6.530000000000000000e+01 6.755677179962893888e+01
6.540000000000000000e+01 6.764867037724180818e+01
6.550000000000000000e+01 6.774118738404453097e+01
6.560000000000000000e+01 6.783574520717378391e+01
6.570000000000000000e+01 6.793123067408781708e+01
6.580000000000000000e+01 6.802337662337662323e+01
6.590000000000000000e+01 6.811193568336425415e+01
6.600000000000000000e+01 6.821199752628324404e+01
6.610000000000000000e+01 6.830500927643785190e+01
6.620000000000000000e+01 6.839418676561533630e+01
6.630000000000000000e+01 6.849115646258503602e+01
6.640000000000000000e+01 6.858119975262832213e+01
6.650000000000000000e+01 6.867285095856524322e+01
6.660000000000000000e+01 6.876685219542362120e+01
6.670000000000000000e+01 6.885887445887445892e+01
6.680000000000000000e+01 6.895788497217068880e+01
6.690000000000000000e+01 6.904941249226963009e+01
6.700000000000000000e+01 6.914100185528757265e+01
6.710000000000000000e+01 6.923667285095856414e+01
6.720000000000000000e+01 6.933005565862708863e+01
6.730000000000000000e+01 6.942102659245516634e+01
6.740000000000000000e+01 6.950909090909091219e+01
6.750000000000000000e+01 6.960006184291898990e+01
6.760000000000000000e+01 6.969220779220779605e+01
6.770000000000000000e+01 6.978225108225108215e+01
6.780000000000000000e+01 6.987316017316016996e+01
6.790000000000000000e+01 6.996505875077303926e+01
6.800000000000000000e+01 7.005887445887445892e+01
6.810000000000000000e+01 7.015757575757576205e+01
6.820000000000000000e+01 7.025510204081632537e+01
6.830000000000000000e+01 7.034298082869511290e+01
6.840000000000000000e+01 7.043512677798391906e+01
6.850000000000000000e+01 7.052739641311069363e+01
6.860000000000000000e+01 7.061372912801484745e+01
6.870000000000000000e+01 7.070024737167594822e+01
6.880000000000000000e+01 7.079536178107606474e+01
6.890000000000000000e+01 7.088249845392703037e+01
6.900000000000000000e+01 7.097006802721087979e+01
6.910000000000000000e+01 7.105609152752009550e+01
6.920000000000000000e+01 7.114817563388992312e+01
6.930000000000000000e+01 7.123487940630798221e+01
6.940000000000000000e+01 7.132486085343227842e+01
6.950000000000000000e+01 7.141620284477427276e+01
6.960000000000000000e+01 7.150661719233147551e+01
6.970000000000000000e+01 7.159647495361781466e+01
6.980000000000000000e+01 7.168163265306122867e+01
6.990000000000000000e+01 7.177241805813234805e+01
7.000000000000000000e+01 7.186691403834261109e+01
7.010000000000000000e+01 7.196258503401360258e+01
7.020000000000000000e+01 7.204990723562152652e+01
7.030000000000000000e+01 7.213358070500927397e+01
7.040000000000000000e+01 7.222578849721707002e+01
7.050000000000000000e+01 7.231403834260977419e+01
7.060000000000000000e+01 7.240148423005565519e+01
7.070000000000000000e+01 7.249196042053184783e+01
7.080000000000000000e+01 7.257458256029684662e+01
7.090000000000000000e+01 7.266790352504638122e+01
7.100000000000000000e+01 7.275936920222634399e+01
7.110000000000000000e+01 7.284996907854050505e+01
7.120000000000000000e+01 7.293933209647495914e+01
7.130000000000000000e+01 7.302752009894867342e+01
7.140000000000000000e+01 7.311224489795918089e+01
7.150000000000000000e+01 7.320142238713667666e+01
7.160000000000000000e+01 7.328849721706864102e+01
7.170000000000000000e+01 7.337711811997526183e+01
7.180000000000000000e+01 7.347056277056277622e+01
7.190000000000000000e+01 7.356029684601113559e+01
7.200000000000000000e+01 7.364867037724180818e+01
7.210000000000000000e+01 7.374372294372294618e+01
7.220000000000000000e+01 7.383234384662955563e+01
7.230000000000000000e+01 7.392232529375386321e+01
7.240000000000000000e+01 7.401063698206555728e+01
7.250000000000000000e+01 7.410055658627087496e+01
7.260000000000000000e+01 7.418942486085343262e+01
7.270000000000000000e+01 7.427952999381570862e+01
7.280000000000000000e+01 7.437000618429190126e+01
7.290000000000000000e+01 7.445590599876313718e+01
7.300000000000000000e+01 7.454001236858380253e+01
7.310000000000000000e+01 7.462424242424242493e+01
7.320000000000000000e+01 7.471230674087817079e+01
7.330000000000000000e+01 7.479919604205318819e+01
7.340000000000000000e+01 7.488719851576994415e+01
7.350000000000000000e+01 7.497668521954236667e+01
7.360000000000000000e+01 7.506091527520098907e+01
7.370000000000000000e+01 7.515046382189239011e+01
7.380000000000000000e+01 7.523716759431044920e+01
7.390000000000000000e+01 7.532306740878169649e+01
7.400000000000000000e+01 7.541645021645022098e+01
7.410000000000000000e+01 7.549845392702535491e+01
7.420000000000000000e+01 7.558546691403834075e+01
7.430000000000000000e+01 7.567625231910946013e+01
7.440000000000000000e+01 7.575998763141619747e+01
7.450000000000000000e+01 7.584607297464440308e+01
7.460000000000000000e+01 7.593840445269016755e+01
7.470000000000000000e+01 7.602461348175634157e+01
7.480000000000000000e+01 7.610754483611626711e+01
7.490000000000000000e+01 7.619678416821274141e+01
7.500000000000000000e+01 7.627687074829932499e+01
7.510000000000000000e+01 7.636357452071737271e+01
7.520000000000000000e+01 7.644897959183673493e+01
7.530000000000000000e+01 7.653821892393320923e+01
7.540000000000000000e+01 7.662108843537414486e+01
7.550000000000000000e+01 7.670785405071119385e+01
7.560000000000000000e+01 7.679084724799010928e+01
7.570000000000000000e+01 7.687637600494742856e+01
7.580000000000000000e+01 7.695992578849721895e+01
7.590000000000000000e+01 7.704366110080395629e+01
7.600000000000000000e+01 7.712145949288806150e+01
7.610000000000000000e+01 7.720185528756957183e+01
7.620000000000000000e+01 7.728546691403834075e+01
7.630000000000000000e+01 7.737278911564625332e+01
7.640000000000000000e+01 7.745720470006184541e+01
7.650000000000000000e+01 7.753840445269016755e+01
7.660000000000000000e+01 7.762294372294372806e+01
7.670000000000000000e+01 7.770352504638218534e+01
7.680000000000000000e+01 7.778534322820037232e+01
7.690000000000000000e+01 7.786487322201608094e+01
7.700000000000000000e+01 7.795794681508966733e+01
7.710000000000000000e+01 7.803747680890537595e+01
7.720000000000000000e+01 7.811385281385281587e+01
7.730000000000000000e+01 7.819332096474953460e+01
7.740000000000000000e+01 7.827247990105132658e+01
7.750000000000000000e+01 7.835182436611007688e+01
7.760000000000000000e+01 7.843079777365492191e+01
7.770000000000000000e+01 7.850494743351886200e+01
7.780000000000000000e+01 7.858639455782313235e+01
7.790000000000000000e+01 7.866808905380333954e+01
7.800000000000000000e+01 7.874495980210266453e+01
7.810000000000000000e+01 7.882084106369820802e+01
7.820000000000000000e+01 7.889282622139764953e+01
7.830000000000000000e+01 7.896654298082869445e+01
7.840000000000000000e+01 7.903747680890537595e+01
7.850000000000000000e+01 7.911490414347557589e+01
7.860000000000000000e+01 7.919097093382807770e+01
7.870000000000000000e+01 7.926808905380333954e+01
7.880000000000000000e+01 7.934137291280148929e+01
7.890000000000000000e+01 7.940995670995671389e+01
7.900000000000000000e+01 7.947711811997526183e+01
7.910000000000000000e+01 7.954434137291279967e+01
7.920000000000000000e+01 7.960445269016697694e+01
7.930000000000000000e+01 7.967074829931972317e+01
7.940000000000000000e+01 7.973055040197897370e+01
7.950000000000000000e+01 7.979053803339517117e+01
7.960000000000000000e+01 7.984526901669759127e+01
7.970000000000000000e+01 7.990037105751391664e+01
7.980000000000000000e+01 7.994230055658626952e+01
7.990000000000000000e+01 7.997643784786641845e+01
8.000000000000000000e+01 8.000000000000000000e+01


==> path_obstacle_as0_N100.txt <==
0 0.000000000000000000e+00
1 4.177879274163681877e+00
2 8.377978027403992556e+00
3 1.252376249845699796e+01
4 1.663510677694123530e+01
5 2.070559190223426071e+01
6 2.487532403406986958e+01
7 2.904826564621652096e+01
8 3.326515245031463053e+01
9 3.740056783113197980e+01
10 4.153906925070968725e+01
11 4.570522157758299642e+01
12 4.968127391680033611e+01
13 5.358165658560675126e+01
14 5.725280829527220305e+01
15 6.065930132082460347e+01
16 6.385557338600172983e+01
17 6.679484014319235996e+01
18 6.950697444759869370e+01
19 7.203123071225789431e+01
20 7.433107023824219084e+01
21 7.646907789161849678e+01
22 7.845710406122735492e+01
23 8.029551907171943981e+01
24 8.200506110356768374e+01
25 8.355486976916456854e+01
26 8.500678928527339906e+01
27 8.633008270583856358e+01
28 8.755054931489920023e+01
29 8.866411554129119565e+01
30 8.973855079619794139e+01
31 9.063868658190367000e+01
32 9.147450931983702560e+01
33 9.220713492161490876e+01
34 9.287643500802387564e+01
35 9.345562276262178614e+01
36 9.390618442167601643e+01
37 9.4316686828786595527e+01
38 9.475558573015682384e+01
39 9.501160350574001257e+01
40 9.526836193062578673e+01
41 9.534662387359576030e+01
42 9.542612023206997662e+01
43 9.550586347364526318e+01
44 9.559042093568697851e+01
45 9.567004073571158074e+01
46 9.574645105542518309e+01
47 9.582187384273566977e+01
48 9.590495000617195842e+01
49 9.598000246883087527e+01
50 9.605851129490177698e+01
51 9.613479817306513553e+01
52 9.620812245401816654e+01
53 9.629193926675726800e+01
54 9.636970744352534268e+01
55 9.644969756820145790e+01
56 9.652623132946544615e+01
57 9.660362918158250523e+01
58 9.668806320207379201e+01
59 9.676249845698059460e+01
60 9.684557462041728115e+01
61 9.692124429082852544e+01
62 9.699654363658812883e+01
63 9.707542278731025931e+01
64 9.715306752252831757e+01
65 9.723268732255283453e+01
66 9.730934452536718027e+01
67 9.738513763732865414e+01
68 9.746969509937034104e+01
69 9.754425379582765743e+01
70 9.761770151833106013e+01
71 9.769559313664976230e+01
72 9.777237378101466447e+01
73 9.784680903592172285e+01
74 9.792272558943322736e+01
75 9.799814837674350088e+01
76 9.807838538452045896e+01
77 9.815393161338103312e+01
78 9.823429206270833447e+01
79 9.831292433032973577e+01
80 9.838674237748419671e+01
81 9.846228860634496982e+01
82 9.853771139365501597e+01
83 9.861461547957047458e+01
84 9.869028514998157675e+01
85 9.876916430070362196e+01
86 9.884347611406002443e+01
87 9.892963831625719706e+01
88 9.900728305147512742e+01
89 9.908171830638193001e+01
90 9.916047401555361773e+01
91 9.923737810146889160e+01
92 9.931391186273302196e+01
93 9.938945809159356770e+01
94 9.946043698308830017e+01
95 9.953302061473874573e+01
96 9.961498580422164650e+01
97 9.969250709788917675e+01
98 9.977052215775815114e+01
99 9.984359955561033928e+01
100 9.992321935563498414e+01


==> path_obstacle_as0_N200.txt <==
0	0
1	3.61738261738261802e+0
2	7.79020979020978999e+0
3	1.15534465534465465e+1
4	1.55244755244755250e+1
5	1.93546453546453705e+1
6	2.32057942057942093e+1
7	2.70839160839160797e+1
8	3.10069930069930067e+1
9	3.492007992007994943e+1
10	3.89220779220778113e+1
11	4.29020979020979283e+1
12	4.682817182817183976e+1
13	5.07082917082917106e+1
14	5.45724275724275714e+1
15	5.859640359640358298e+1
16	6.23436563436563418e+1
17	6.62067932067931793e+1
18	6.99320679320679943e+1
19	7.38361638361637773e+1
20	7.80859140859140553e+1
21	8.19650349650349597e+1
22	8.57842157842157889e+1
23	8.96853146853146370e+1
24	9.345654345654337192e+1
25	9.74225774225774330e+1
26	1.01277722277722333e+2
27	1.04805194805194773e+2
28	1.083516483516483788e+2
29	1.12079920079920086e+2
30	1.15457542457542459e+2
31	1.187062937062937067e+2
32	1.22010989010989007e+2
33	1.25019980019980025e+2
34	1.281278721278722799e+2
35	1.31077922077922437e+2
36	1.33869130869130743e+2
37	1.365854145854146395e+2
38	1.39118881118881006e+2
39	1.41504495504495452e+2
40	1.438151848151851198e+2
41	1.46084915084914911e+2
42	1.48364635364635490e+2
43	1.505464535464535345e+2
44	1.526533466533464889e+2
45	1.54668331668331604e+2
46	1.566223776223776269e+2
47	1.58511488511488579e+2
48	1.60238761238761271e+2
49	1.61990009990009895e+2
50	1.637032967032967008e+2
51	1.65331668331668425e+2
52	1.66931068931068865e+2
53	1.68427572427572386e+2
54	1.69884115884115943e+2
55	1.71277722277722404e+2
56	1.72480519480519547e+2
57	1.737112887112889439e+2
58	1.74878121878121959e+2
59	1.75921078921078816e+2
60	1.77048951048950983e+2
61	1.780739260739261454e+2
62	1.78995004995004933e+2
63	1.79975024975025065e+2
64	1.80889110889111009e+2
65	1.81798201798201859e+2
66	1.82587412587412644e+2
67	1.83334665334665147e+2
68	1.84099900099899998e+2
69	1.84796203796203770e+2
70	1.85467532467532436e+2
71	1.86092907092907097e+2
72	1.866323676323678171e+2
73	1.87200799200799168e+2
74	1.876953046953046567e+2
75	1.88111888111888106e+2
76	1.88497502497502381e+2
77	1.88861138861138926e+2
78	1.891928071928072370e+2
79	1.89514485514485585e+2
80	1.89816183816183752e+2
81	1.90012987012987111e+2
82	1.90195804195804271e+2
83	1.90385614385614474e+2
84	1.90472527472527503e+2
85	1.90550449550449486e+2
86	1.906333666333667622e+2
87	1.90701298701298640e+2
88	1.90779220779220850e+2
89	1.90865134865134820e+2
90	1.90937062937062905e+2
91	1.91028971028971029e+2
92	1.91109890109889989e+2
93	1.91187812187812085e+2
94	1.91251748251748239e+2
95	1.91316683316683310e+2
96	1.91399600399600445e+2
97	1.91487512487512390e+2
98	1.91569430569430580e+2
99	1.91626373626373606e+2
100	1.91716283716283698e+2
101	1.91791208791208732e+2
102	1.91865134865134735e+2
103	1.91934065934065671e+2
104	1.92014985014984944e+2
105	1.92109890109890273e+2
106	1.92196803196803188e+2
107	1.92266733266733439e+2
108	1.92354645354645356e+2
109	1.92438561438561493e+2
110	1.92527472527472582e+2
111	1.92625374625374604e+2
112	1.927112887112887734e+2
113	1.92784215784215832e+2
114	1.92871128871128917e+2
115	1.92966033966033905e+2
116	1.93047952047952037e+2
117	1.93120879120879124e+2
118	1.93199800199800109e+2
119	1.93278721278721321e+2
120	1.93349650349650375e+2
121	1.93444555444555334e+2
122	1.93538461538461547e+2
123	1.936213786213786818e+2
124	1.93689310689310730e+2
125	1.93773226773226753e+2
126	1.93851148851148849e+2
127	1.93939060939060880e+2
128	1.940299700299700874e+2
129	1.94120879120879209e+2
130	1.94201798201798255e+2
131	1.94291708291708289e+2
132	1.94354645354645413e+2
133	1.94447552447552312e+2
134	1.94536463536463543e+2
135	1.94638361638361573e+2
136	1.94732267732267729e+2
137	1.94800199800199863e+2
138	1.94888111888111951e+2
139	1.94963036963036842e+2
140	1.95041958041958054e+2
141	1.95115884115884171e+2
142	1.95185814185814138e+2
143	1.95259740259740312e+2
144	1.953466533466533974e+2
145	1.95428571428571502e+2
146	1.95520479520479512e+2
147	1.95615384615384613e+2
148	1.95698301698301663e+2
149	1.95773226773226810e+2
150	1.95868131868131854e+2
151	1.95941058941058998e+2
152	1.96015984015984003e+2
153	1.96089910089910120e+2
154	1.96166833166833101e+2
155	1.96259740259740255e+2
156	1.96334665334665374e+2
157	1.96433566433566426e+2
158	1.96518481518481451e+2
159	1.96608391608391685e+2
160	1.966843156843157203e+2
161	1.96761238761238758e+2
162	1.96853146853146910e+2
163	1.96944055944056004e+2
164	1.97042957042957113e+2
165	1.97120879120879124e+2
166	1.97206793206793321e+2
167	1.97282717282717243e+2
168	1.97366633366633351e+2
169	1.97426573426573413e+2
170	1.97492507492507485e+2
171	1.97557442557442613e+2
172	1.976443556443556417e+2
173	1.97727272727272748e+2
174	1.97807192807192820e+2
175	1.97879120879120819e+2
176	1.97957042957042887e+2
177	1.98041958041958168e+2
178	1.98126873126873164e+2
179	1.98206793206793265e+2
180	1.982917082917084883e+2
181	1.983666333666334367e+2
182	1.98449550449550458e+2
183	1.98540459540459494e+2
184	1.98630369630369643e+2
185	1.98711288711288773e+2
186	1.98787212787212781e+2
187	1.98858141858141920e+2
188	1.98944055944055975e+2
189	1.99023976023975962e+2
190	1.99102897102897032e+2
191	1.99186813186813140e+2
192	1.99263736263736377e+2
193	1.993396603396603268e+2
194	1.99411588411588355e+2
195	1.99504495504495566e+2
196	1.99585414585414526e+2
197	1.996693306693306624e+2
198	1.99748251748251704e+2
199	1.99834165834165901e+2
200	1.999290709290709458e+2


==> path_obstacle_as0_N25.txt <==
0 0.000000000000000000e+00 
1 4.665500000000000647e+00
2 9.468099999999983751e+00 
3 1.427110000000000056e+01
4 1.761559999999995441e+01 
5 1.989229999999999876e+01
6 2.162640000000003226e+01 
7 2.266260000000003316e+01
8 2.350020000000002440e+01 
9 2.381890000000004548e+01
10 2.412700000000000244e+01 
11 2.418120000000000402e+01
12 2.423329999999998918e+01 
13 2.428719999999993107e+01
14 2.434219999999999828e+01 
15 2.439660000000005979e+01
16 2.444919999999993721e+01 
17 2.450820000000003773e+01
18 2.456289999999998841e+01 
19 2.461819999999996256e+01
20 2.467340000000000799e+01 
21 2.472949999999998383e+01
22 2.478340000000002163e+01 
23 2.483770000000001588e+01
24 2.488709999999997180e+01 
25 2.494309999999997629e+01


==> path_obstacle_as0_N50.txt <==
0 0
1 4.367400000000013272e+00
2 8.765599999999949432e+00
3 1.320459999999995837e+01
4 1.766509999999991720e+01
5 2.221850000000006631e+01
6 2.667690000000004247e+01
7 3.037889999999998736e+01
8 3.359119999999977324e+01
9 3.623509999999983933e+01
10 3.855699999999994532e+01
11 4.056480000000002661e+01
12 4.215830000000012490e+01
13 4.354510000000012582e+01
14 4.467269999999992791e+01
15 4.568069999999982400e+01
16 4.644080000000003139e+01
17 4.702919999999998879e+01
18 4.743380000000004060e+01
19 4.785039999999990812e+01
20 4.815619999999999123e+01
21 4.821379999999993515e+01
22 4.827039999999997377e+01
23 4.832820000000004512e+01
24 4.839090000000002334e+01
25 4.844470000000016086e+01
26 4.850219999999995224e+01
27 4.855939999999986156e+01
28 4.861619999999994945e+01
29 4.867789999999996553e+01
30 4.873619999999993269e+01
31 4.879880000000004969e+01
32 4.885989999999999611e+01
33 4.892150000000022914e+01
34 4.898310000000001452e+01
35 4.904259999999995756e+01
36 4.909810000000009467e+01
37 4.915919999999990608e+01
38 4.922059999999993352e+01
39 4.927759999999999962e+01
40 4.934249999999978797e+01
41 4.940440000000010201e+01
42 4.946150000000010039e+01
43 4.951950000000017127e+01
44 4.958149999999989888e+01
45 4.963840000000002561e+01
46 4.969810000000001082e+01
47 4.975550000000012574e+01
48 4.981589999999999918e+01
49 4.987600000000002609e+01
50 4.994029999999999347e+01


==> rescaled_obstacle_asm0_N100.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000021e-02 4.177879274163681655e-01
2.000000000000000042e-02 8.377978027403992778e-01
2.999999999999999889e-02 1.252376249845699840e+00
4.000000000000000083e-02 1.663510677694123530e+00
5.000000000000000278e-02 2.070559190223426160e+00
5.999999999999999778e-02 2.487532403406986781e+00
7.000000000000000666e-02 2.904826564621652008e+00
8.000000000000000167e-02 3.326515245031463230e+00
8.999999999999999667e-02 3.740056783113197891e+00
1.000000000000000056e-01 3.482155482943748215e+00
1.100000000000000006e-01 1.965373409605901900e+00
1.199999999999999956e-01 1.558699287144025281e+00
1.300000000000000044e-01 1.318710249721508632e+00
1.400000000000000133e-01 1.157371023062123694e+00
1.499999999999999944e-01 1.039002641059737941e+00
1.600000000000000033e-01 9.514244730916381343e-01
1.700000000000000122e-01 8.790357557792120025e-01
1.799999999999999933e-01 8.174927359636597890e-01
1.900000000000000022e-01 7.655148197087712214e-01
2.000000000000000111e-01 7.155926025520173983e-01
2.099999999999999922e-01 6.710350839012377833e-01
2.200000000000000011e-01 6.307121386246763439e-01
2.300000000000000100e-01 5.928053066751914901e-01
2.399999999999999911e-01 5.578756731316374395e-01
2.500000000000000000e-01 5.215862882429022074e-01
2.600000000000000089e-01 4.890748444502932557e-01
2.700000000000000178e-01 4.563830498708512096e-01
2.800000000000000266e-01 4.253370491123902863e-01
2.899999999999999800e-01 3.948827664780963920e-01
2.999999999999999889e-01 3.712391983892473490e-01
3.099999999999999978e-01 3.404060429211298588e-01
3.200000000000000067e-01 3.129616994360731042e-01
3.300000000000000155e-01 2.846517197698076873e-01
3.400000000000000244e-01 2.591441792096788044e-01
3.500000000000000333e-01 2.334823819680110490e-01
3.599999999999999867e-01 2.035732153277990675e-01
3.699999999999999956e-01 1.830821257532960489e-01
3.800000000000000044e-01 1.636199993351198090e-01
3.900000000000000133e-01 1.389597545602626327e-01
4.000000000000000222e-01 1.223160032814959719e-01
4.100000000000000311e-01 9.565820259516896740e-02
4.199999999999999845e-01 7.687380582532341022e-02
4.299999999999999933e-01 6.579852685952544689e-02
4.400000000000000022e-01 6.284285387284996305e-02
4.500000000000000111e-01 6.700407357115807649e-02
4.600000000000000200e-01 7.844586584667041784e-02
4.700000000000000289e-01 9.739956376856610809e-02
4.799999999999999822e-01 1.247567832355215983e-01
4.899999999999999911e-01 1.589960621186804757e-01
5.000000000000000000e-01 2.013309397090949915e-01
5.100000000000000089e-01 2.512792212927749125e-01
5.200000000000000178e-01 3.088736717212540728e-01
5.300000000000000266e-01 3.755892236424273056e-01
5.400000000000000355e-01 4.499255175127316875e-01
5.500000000000000444e-01 5.328898625259782529e-01
5.600000000000000533e-01 6.241238113538358778e-01
5.700000000000000622e-01 7.243011457665673447e-01
5.799999999999999600e-01 8.343170876597497676e-01
5.899999999999999689e-01 9.527872304288222960e-01
5.999999999999999778e-01 1.081941580811181414e+00
6.099999999999999867e-01 1.220595641431829304e+00
6.199999999999999956e-01 1.369936481281283092e+00
6.300000000000000044e-01 1.530917058018020693e+00
6.400000000000000133e-01 1.703702668175785195e+00
6.500000000000000222e-01 1.889368043581728829e+00
6.600000000000000311e-01 2.088304015311587047e+00
6.700000000000000400e-01 2.301767163236112967e+00
6.800000000000000488e-01 2.531971242438975089e+00
6.900000000000000577e-01 2.778552674322154026e+00
7.000000000000000666e-01 3.044255730560904372e+00
7.099999999999999645e-01 3.331951062147957998e+00
7.199999999999999734e-01 3.644032669305256711e+00
7.299999999999999822e-01 3.984232645052148136e+00
7.399999999999999911e-01 4.358139693434788242e+00
7.500000000000000000e-01 4.772887346651627283e+00
7.600000000000000089e-01 5.239928731986949195e+00
7.700000000000000178e-01 5.775937752498936817e+00
7.800000000000000266e-01 6.414001101734825738e+00
7.900000000000000355e-01 7.226143684880575790e+00
8.000000000000000444e-01 9.166922795621200493e+00
8.100000000000000533e-01 9.846228860634496982e+00
8.200000000000000622e-01 9.853771139365502307e+00
8.300000000000000711e-01 9.861461547957047102e+00
8.399999999999999689e-01 9.869028514998158030e+00
8.499999999999999778e-01 9.876916430070362907e+00
8.599999999999999867e-01 9.884347611406003153e+00
8.699999999999999956e-01 9.892963831625719351e+00
8.800000000000000044e-01 9.900728305147513453e+00
8.900000000000000133e-01 9.908171830638192290e+00
9.000000000000000222e-01 9.916047401555362129e+00
9.100000000000000311e-01 9.923737810146889160e+00
9.200000000000000400e-01 9.931391186273302196e+00
9.300000000000000488e-01 9.938945809159356770e+00
9.400000000000000577e-01 9.946043698308830727e+00
9.500000000000000666e-01 9.953302061473873863e+00
9.599999999999999645e-01 9.961498580422164295e+00
9.699999999999999734e-01 9.969250709788918030e+00
9.799999999999999822e-01 9.977052215775815469e+00
9.899999999999999911e-01 9.984359955561034283e+00
1.000000000000000000e+00 9.992321935563499125e+00


==> rescaled_obstacle_asm0_N200.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000104e-03 2.557875778897591434e-01
1.000000000000000021e-02 5.508510169523174183e-01
1.499999999999999944e-02 8.169520404018398851e-01
2.000000000000000042e-02 1.097746191772122737e+00
2.500000000000000139e-02 1.368580097773045123e+00
2.999999999999999889e-02 1.640897444573657715e+00
3.500000000000000333e-02 1.915122072402446252e+00
4.000000000000000083e-02 2.192525501944861066e+00
4.499999999999999833e-02 2.469222531106472385e+00
5.000000000000000278e-02 2.752206523657242609e+00
5.500000000000000028e-02 3.033636435370259843e+00
5.999999999999999778e-02 3.311251785026915417e+00
6.500000000000000222e-02 3.585617692931864831e+00
7.000000000000000666e-02 3.858853360227525453e+00
7.499999999999999722e-02 4.143391433616077535e+00
8.000000000000000167e-02 4.408362216456311877e+00
8.500000000000000611e-02 4.681527243713889952e+00
8.999999999999999667e-02 4.944943945716357980e+00
9.500000000000000111e-02 5.221005214535233030e+00
1.000000000000000056e-01 4.571507936529997096e+00
1.049999999999999961e-01 2.858474485986211899e+00
1.100000000000000006e-01 2.381623378342493602e+00
1.150000000000000050e-01 2.046700687609764646e+00
1.199999999999999956e-01 1.786716097066890718e+00
1.250000000000000000e-01 1.599440368929073264e+00
1.300000000000000044e-01 1.448763796788828717e+00
1.350000000000000089e-01 1.310100538992151176e+00
1.400000000000000133e-01 1.201618530219077829e+00
1.449999999999999900e-01 1.130256350281664934e+00
1.499999999999999944e-01 1.054932086215710552e+00
1.549999999999999989e-01 9.886759223602977764e-01
1.600000000000000033e-01 9.424553727552257287e-01
1.650000000000000078e-01 8.897067034885380865e-01
1.700000000000000122e-01 8.569361289914297908e-01
1.750000000000000167e-01 8.248240600642724463e-01
1.799999999999999933e-01 7.923157429210441194e-01
1.849999999999999978e-01 7.645046852162443729e-01
1.900000000000000022e-01 7.330375244842769478e-01
1.950000000000000067e-01 6.997571928045772660e-01
2.000000000000000111e-01 6.692692420413992593e-01
2.050000000000000155e-01 6.434896151969575762e-01
2.099999999999999922e-01 6.255901862924720946e-01
2.149999999999999967e-01 6.075578228053454266e-01
2.200000000000000011e-01 5.906732565460669493e-01
2.250000000000000056e-01 5.734261068448033294e-01
2.300000000000000100e-01 5.577266278798226340e-01
2.350000000000000144e-01 5.430387697232059718e-01
2.399999999999999911e-01 5.222798515568225497e-01
2.449999999999999956e-01 5.083785070073596479e-01
2.500000000000000000e-01 4.967625199433783334e-01
2.550000000000000044e-01 4.839351838962341334e-01
2.600000000000000089e-01 4.736899311223418674e-01
2.650000000000000133e-01 4.606497398935305299e-01
2.700000000000000178e-01 4.491267541797318574e-01
2.750000000000000222e-01 4.373684478040889001e-01
2.800000000000000266e-01 4.162144947253784144e-01
2.850000000000000311e-01 4.010252151871827597e-01
2.899999999999999800e-01 3.851996805885768427e-01
2.949999999999999845e-01 3.644045833437720705e-01
2.999999999999999889e-01 3.533153377454206767e-01
3.049999999999999933e-01 3.385692915249805535e-01
3.099999999999999978e-01 3.200190416803693205e-01
3.150000000000000022e-01 3.091072967100225721e-01
3.200000000000000067e-01 2.969372059416413578e-01
3.250000000000000111e-01 2.877554023460884847e-01
3.300000000000000155e-01 2.733800072664706038e-01
3.350000000000000200e-01 2.592665328836580851e-01
3.400000000000000244e-01 2.496025891678280151e-01
3.450000000000000289e-01 2.381950976426467637e-01
3.500000000000000333e-01 2.281080218348256194e-01
3.549999999999999822e-01 2.178167386793320170e-01
3.599999999999999867e-01 2.044573162429441648e-01
3.649999999999999911e-01 1.961177317607438464e-01
3.699999999999999956e-01 1.854890028233668331e-01
3.750000000000000000e-01 1.722579575411258002e-01
3.800000000000000044e-01 1.597164023869851734e-01
3.850000000000000089e-01 1.484740590686438877e-01
3.900000000000000133e-01 1.378006352351991703e-01
3.950000000000000178e-01 1.292283853610036726e-01
4.000000000000000222e-01 1.220310755375718925e-01
4.050000000000000266e-01 1.101863967642358610e-01
4.100000000000000311e-01 1.001065566179768773e-01
4.150000000000000355e-01 9.326077873178020838e-02
4.199999999999999845e-01 8.186621566202877120e-02
4.249999999999999889e-01 7.255232284420573552e-02
4.299999999999999933e-01 6.629905469817481967e-02
4.349999999999999978e-01 6.168627878011422733e-02
4.400000000000000022e-01 6.047431647231406998e-02
4.450000000000000067e-01 6.251784304389060298e-02
4.500000000000000111e-01 6.626035571957628045e-02
4.550000000000000155e-01 7.410280928910792375e-02
4.600000000000000200e-01 8.385616907697053535e-02
4.650000000000000244e-01 9.608797732535091785e-02
4.700000000000000289e-01 1.100252382700402376e-01
4.750000000000000333e-01 1.267332320520102584e-01
4.799999999999999822e-01 1.474201710008026522e-01
4.849999999999999867e-01 1.711767407346403980e-01
4.899999999999999911e-01 1.972366089787617460e-01
4.949999999999999956e-01 2.242700582643548102e-01
5.000000000000000000e-01 2.563884279668272037e-01
5.050000000000000044e-01 2.902170321466229774e-01
5.100000000000000089e-01 3.267627371007227333e-01
5.150000000000000133e-01 3.657628162044669340e-01
5.200000000000000178e-01 4.084399764686900691e-01
5.250000000000000222e-01 4.549593899395955598e-01
5.300000000000000266e-01 5.037930144144362465e-01
5.350000000000000311e-01 5.543333648673500758e-01
5.400000000000000355e-01 6.090834543684601199e-01
5.450000000000000400e-01 6.665222605671426992e-01
5.500000000000000444e-01 7.273211709502493960e-01
5.550000000000000488e-01 7.918010760801069692e-01
5.600000000000000533e-01 8.585197174223890837e-01
5.650000000000000577e-01 9.274506530878258159e-01
5.700000000000000622e-01 1.000548559267900428e+00
5.750000000000000666e-01 1.077440388048818587e+00
5.799999999999999600e-01 1.156697109420300462e+00
5.849999999999999645e-01 1.238659557812292089e+00
5.899999999999999689e-01 1.324449743148051528e+00
5.949999999999999734e-01 1.413710671111317430e+00
5.999999999999999778e-01 1.505948839106155956e+00
6.049999999999999822e-01 1.603501491315123317e+00
6.099999999999999867e-01 1.704684951895616640e+00
6.149999999999999911e-01 1.808881174133013969e+00
6.199999999999999956e-01 1.915902503175966443e+00
6.250000000000000000e-01 2.028040825302448003e+00
6.300000000000000044e-01 2.143851907770782717e+00
6.350000000000000089e-01 2.264584392357151810e+00
6.400000000000000133e-01 2.389871604096005520e+00
6.450000000000000178e-01 2.519639801302220317e+00
6.500000000000000222e-01 2.653332242505231253e+00
6.550000000000000266e-01 2.792453498304651394e+00
6.600000000000000311e-01 2.934637152008432448e+00
6.650000000000000355e-01 3.084102219557605995e+00
6.700000000000000400e-01 3.238657353113774118e+00
6.750000000000000444e-01 3.399734030448576139e+00
6.800000000000000488e-01 3.566102300537943304e+00
6.850000000000000533e-01 3.736770229698625378e+00
6.900000000000000577e-01 3.915296759704807172e+00
6.950000000000000622e-01 4.099694758365213687e+00
7.000000000000000666e-01 4.291549114737061466e+00
7.049999999999999600e-01 4.490654836398597638e+00
7.099999999999999645e-01 4.697568381680345517e+00
7.149999999999999689e-01 4.913406041802606872e+00
7.199999999999999734e-01 5.139433046361510549e+00
7.249999999999999778e-01 5.375102113024437855e+00
7.299999999999999822e-01 5.622313097906951995e+00
7.349999999999999867e-01 5.881555634490392315e+00
7.399999999999999911e-01 6.152935221616455230e+00
7.449999999999999956e-01 6.438131020048114550e+00
7.500000000000000000e-01 6.740819391359205603e+00
7.550000000000000044e-01 7.060134346955467599e+00
7.600000000000000089e-01 7.400423151865620497e+00
7.650000000000000133e-01 7.764904658642701740e+00
7.700000000000000178e-01 8.158437173834077072e+00
7.750000000000000222e-01 8.588283176468758384e+00
7.800000000000000266e-01 9.061297858642509695e+00
7.850000000000000311e-01 9.594941956709520881e+00
7.900000000000000355e-01 1.021171839938373260e+01
7.950000000000000400e-01 1.096498397603674846e+01
8.000000000000000444e-01 1.295768133734152805e+01
8.050000000000000488e-01 1.391312062027372853e+01
8.100000000000000533e-01 1.391961950377714530e+01
8.150000000000000577e-01 1.392604774724247818e+01
8.200000000000000622e-01 1.393304111101245546e+01
8.250000000000000666e-01 1.393855103398273521e+01
8.300000000000000711e-01 1.394462607725767356e+01
8.349999999999999645e-01 1.394999472015178554e+01
8.399999999999999689e-01 1.395592848335055614e+01
8.449999999999999734e-01 1.396016688563538999e+01
8.499999999999999778e-01 1.396482912814870758e+01
8.549999999999999822e-01 1.396942073062395018e+01
8.599999999999999867e-01 1.397556641393695642e+01
8.649999999999999911e-01 1.398142953709764491e+01
8.699999999999999956e-01 1.398708074014409064e+01
8.750000000000000000e-01 1.399216682288588665e+01
8.800000000000000044e-01 1.399767674585616994e+01
8.850000000000000089e-01 1.400368114909303330e+01
8.900000000000000133e-01 1.400968555232987534e+01
8.950000000000000178e-01 1.401533675537632284e+01
9.000000000000000222e-01 1.402134115861318264e+01
9.050000000000000266e-01 1.402663916146921608e+01
9.100000000000000311e-01 1.403250228462989924e+01
9.150000000000000355e-01 1.403893052809522857e+01
9.200000000000000400e-01 1.404528813152248290e+01
9.250000000000000444e-01 1.405100997460701429e+01
9.300000000000000488e-01 1.405637861750113160e+01
9.350000000000000533e-01 1.406139406020485794e+01
9.400000000000000577e-01 1.406746910347978563e+01
9.450000000000000622e-01 1.407312030652622425e+01
9.500000000000000666e-01 1.407870086953458966e+01
9.550000000000000711e-01 1.408463463273335847e+01
9.599999999999999645e-01 1.409007391566557565e+01
9.649999999999999689e-01 1.409544255855968942e+01
9.699999999999999734e-01 1.410052864130148720e+01
9.749999999999999778e-01 1.410709816484298962e+01
9.799999999999999822e-01 1.411282000792750679e+01
9.849999999999999867e-01 1.411875377112627916e+01
9.899999999999999911e-01 1.412433433413464279e+01
9.949999999999999956e-01 1.413040937740957936e+01
1.000000000000000000e+00 1.413712018102723000e+01


==> rescaled_obstacle_asm0_N25.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000083e-02 9.331000000000001515e-01
8.000000000000000167e-02 1.893619999999996750e+00
1.199999999999999956e-01 1.149505947731995992e+00
1.600000000000000033e-01 8.060535672457234124e-01
2.000000000000000111e-01 6.197027893638988871e-01
2.399999999999999911e-01 5.039647813874410520e-01
2.800000000000000266e-01 3.676610588112417810e-01
3.200000000000000067e-01 2.827953837261901748e-01
3.599999999999999867e-01 1.702573865801078057e-01
4.000000000000000222e-01 1.231399051094591302e-01
4.400000000000000022e-01 8.814038015207685539e-02
4.799999999999999822e-01 1.137908913091607160e-01
5.200000000000000178e-01 2.014707131597049394e-01
5.600000000000000533e-01 3.541903392036452880e-01
5.999999999999999778e-01 5.780120593847385413e-01
6.400000000000000133e-01 8.840379579614641159e-01
6.800000000000000488e-01 1.294140866250977906e+00
7.199999999999999734e-01 1.845977645601892814e+00
7.600000000000000089e-01 2.639685096767444339e+00
8.000000000000000444e-01 4.598804278936391654e+00
8.399999999999999689e-01 4.945899999999996410e+00
8.800000000000000044e-01 4.956680000000003972e+00
9.200000000000000400e-01 4.967540000000003175e+00
9.599999999999999645e-01 4.977419999999994182e+00
1.000000000000000000e+00 4.988619999999995613e+00


==> rescaled_obstacle_asm0_N50.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000042e-02 6.176436312308274390e-01
4.000000000000000083e-02 1.239643040233753046e+00
5.999999999999999778e-02 1.867412440571171173e+00
8.000000000000000167e-02 2.498222400067684479e+00
1.000000000000000056e-01 2.667170403558670078e+00
1.199999999999999956e-01 1.361853645521679201e+00
1.400000000000000133e-01 1.066225238997600133e+00
1.600000000000000033e-01 9.080008625689088841e-01
1.799999999999999933e-01 7.875863453994466079e-01
2.000000000000000111e-01 7.027832324419346355e-01
2.200000000000000011e-01 6.349548302981466996e-01
2.399999999999999911e-01 5.579281543947842703e-01
2.600000000000000089e-01 4.931475234565651511e-01
2.800000000000000266e-01 4.276738207824461457e-01
2.999999999999999889e-01 3.772585223084324313e-01
3.200000000000000067e-01 3.207936760916809127e-01
3.400000000000000244e-01 2.668201525193262813e-01
3.599999999999999867e-01 2.119303485233691720e-01
3.800000000000000044e-01 1.825335530556287111e-01
4.000000000000000222e-01 1.603151152351222908e-01
4.199999999999999845e-01 1.251733029071398773e-01
4.400000000000000022e-01 1.116385562299501283e-01
4.600000000000000200e-01 1.198127106204767145e-01
4.799999999999999822e-01 1.502190250967798679e-01
5.000000000000000000e-01 2.011151765096100552e-01
5.200000000000000178e-01 2.747119930511132679e-01
5.400000000000000355e-01 3.711142271040594465e-01
5.600000000000000533e-01 4.912558448679308909e-01
5.799999999999999600e-01 6.371673921301566068e-01
5.999999999999999778e-01 8.093714762915469318e-01
6.199999999999999956e-01 1.011192478753226043e+00
6.400000000000000133e-01 1.244773747586599422e+00
6.600000000000000311e-01 1.514389070898970679e+00
6.800000000000000488e-01 1.825482233510687502e+00
7.000000000000000666e-01 2.185671005403869049e+00
7.199999999999999734e-01 2.606689250679994796e+00
7.399999999999999911e-01 3.109648536471361968e+00
7.600000000000000089e-01 3.730844006814106883e+00
7.800000000000000266e-01 4.558075291434233733e+00
8.000000000000000444e-01 6.503083270139414118e+00
8.200000000000000622e-01 6.986837252090547956e+00
8.399999999999999689e-01 6.994912411531697849e+00
8.599999999999999867e-01 7.003114850193472130e+00
8.800000000000000044e-01 7.011882974280146286e+00
9.000000000000000222e-01 7.019929849450067927e+00
9.200000000000000400e-01 7.028372704417432892e+00
9.400000000000000577e-01 7.036490290265470904e+00
9.599999999999999645e-01 7.045032140182185820e+00
9.799999999999999822e-01 7.053531563692052586e+00
1.000000000000000000e+00 7.062624956898106987e+00


==> rescaled_path_obs_N100.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000021e-02 4.141499999999999626e-01
2.000000000000000042e-02 8.302500000000000435e-01
2.999999999999999889e-02 1.244246363636363650e+00
4.000000000000000083e-02 1.659297272727272787e+00
5.000000000000000278e-02 2.074002727272727054e+00
5.999999999999999778e-02 2.487968181818181801e+00
7.000000000000000666e-02 2.905720000000000081e+00
8.000000000000000167e-02 3.318876363636364069e+00
8.999999999999999667e-02 3.732112727272727248e+00
1.000000000000000056e-01 3.474965830600051930e+00
1.100000000000000006e-01 1.958068524574874569e+00
1.199999999999999956e-01 1.560942804554900976e+00
1.300000000000000044e-01 1.320544591160833559e+00
1.400000000000000133e-01 1.158308375353084951e+00
1.499999999999999944e-01 1.044817054431823156e+00
1.600000000000000033e-01 9.537525890369196180e-01
1.700000000000000122e-01 8.806244687327037246e-01
1.799999999999999933e-01 8.157452912037911341e-01
1.900000000000000022e-01 7.594090212102543314e-01
2.000000000000000111e-01 7.110019423641616987e-01
2.099999999999999922e-01 6.646236583757513250e-01
2.200000000000000011e-01 6.265771870473955119e-01
2.300000000000000100e-01 5.883770358668840572e-01
2.399999999999999911e-01 5.530368355021423321e-01
2.500000000000000000e-01 5.189874931446268880e-01
2.600000000000000089e-01 4.863577341047715663e-01
2.700000000000000178e-01 4.521165974688131084e-01
2.800000000000000266e-01 4.248766630770163255e-01
2.899999999999999800e-01 3.947530305307950238e-01
2.999999999999999889e-01 3.707368460421804346e-01
3.099999999999999978e-01 3.407264756398532546e-01
3.200000000000000067e-01 3.124889492705520411e-01
3.300000000000000155e-01 2.853664094264985462e-01
3.400000000000000244e-01 2.597461329527462337e-01
3.500000000000000333e-01 2.336655602512863195e-01
3.599999999999999867e-01 2.048375004329244520e-01
3.699999999999999956e-01 1.837962060576089074e-01
3.800000000000000044e-01 1.646041535921654031e-01
3.900000000000000133e-01 1.393721312589889239e-01
4.000000000000000222e-01 1.220534465825537096e-01
4.100000000000000311e-01 9.535036069013784477e-02
4.199999999999999845e-01 7.645905534559886696e-02
4.299999999999999933e-01 6.512036131318126031e-02
4.400000000000000022e-01 6.143530575869817628e-02
4.500000000000000111e-01 6.527090909090844939e-02
4.600000000000000200e-01 7.685985121324279135e-02
4.700000000000000289e-01 9.611217949499888114e-02
4.799999999999999822e-01 1.229417826183251405e-01
4.899999999999999911e-01 1.574376334174104330e-01
5.000000000000000000e-01 1.996643556734625236e-01
5.100000000000000089e-01 2.497812221680789091e-01
5.200000000000000178e-01 3.078296081376194482e-01
5.300000000000000266e-01 3.740752969666999439e-01
5.400000000000000355e-01 4.483893186147426269e-01
5.500000000000000444e-01 5.309591966149227460e-01
5.600000000000000533e-01 6.221461329527457895e-01
5.700000000000000622e-01 7.223655003355901050e-01
5.799999999999999600e-01 8.316634947250974852e-01
5.899999999999999689e-01 9.505201120034897366e-01
5.999999999999999778e-01 1.079133209678543981e+00
6.099999999999999867e-01 1.217990303258068341e+00
6.199999999999999956e-01 1.367497572167924558e+00
6.300000000000000044e-01 1.528439324741540872e+00
6.400000000000000133e-01 1.701220461377498383e+00
6.500000000000000222e-01 1.886806584053718483e+00
6.600000000000000311e-01 2.085791380956686591e+00
6.700000000000000400e-01 2.299283399503246894e+00
6.800000000000000488e-01 2.528795368865577764e+00
6.900000000000000577e-01 2.775673658375751529e+00
7.000000000000000666e-01 3.041963760545979945e+00
7.099999999999999645e-01 3.329495384846617778e+00
7.199999999999999734e-01 3.641741654840154663e+00
7.299999999999999822e-01 3.982210832369067255e+00
7.399999999999999911e-01 4.356267134491464965e+00
7.500000000000000000e-01 4.771381599886368008e+00
7.600000000000000089e-01 5.238123829898539974e+00
7.700000000000000178e-01 5.774450045706287504e+00
7.800000000000000266e-01 6.412260986373081728e+00
7.900000000000000355e-01 7.224373979120329636e+00
8.000000000000000444e-01 9.165621285145508779e+00
8.100000000000000533e-01 9.845244545454544749e+00
8.200000000000000622e-01 9.852919090909091793e+00
8.300000000000000711e-01 9.860858181818182189e+00
8.399999999999999689e-01 9.868691818181819286e+00
8.499999999999999778e-01 9.876261818181818697e+00
8.599999999999999867e-01 9.884040000000000603e+00
8.699999999999999956e-01 9.891941818181818391e+00
8.800000000000000044e-01 9.899701818181817714e+00
8.900000000000000133e-01 9.907318181818181912e+00
9.000000000000000222e-01 9.915041818181817845e+00
9.100000000000000311e-01 9.922665454545455788e+00
9.200000000000000400e-01 9.930511818181818384e+00
9.300000000000000488e-01 9.938489999999999824e+00
9.400000000000000577e-01 9.946242727272727180e+00
9.500000000000000666e-01 9.953959999999998587e+00
9.599999999999999645e-01 9.961523636363637024e+00
9.699999999999999734e-01 9.969170000000000087e+00
9.799999999999999822e-01 9.976711818181817293e+00
9.899999999999999911e-01 9.984412727272728105e+00
1.000000000000000000e+00 9.992226363636364184e+00


==> rescaled_path_obs_N100_without.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000021e-02 4.141500000000000042e-02
2.000000000000000042e-02 8.302500000000000158e-02
2.999999999999999889e-02 1.244246363636363623e-01
4.000000000000000083e-02 1.659297272727272565e-01
5.000000000000000278e-02 2.074002727272727109e-01
5.999999999999999778e-02 2.487968181818182023e-01
7.000000000000000666e-02 2.905719999999999970e-01
8.000000000000000167e-02 3.318876363636363847e-01
8.999999999999999667e-02 3.732112727272727248e-01
1.000000000000000056e-01 4.146717272727272752e-01
1.100000000000000006e-01 4.563217272727272400e-01
1.199999999999999956e-01 4.970370909090909284e-01
1.300000000000000044e-01 5.360000000000000320e-01
1.400000000000000133e-01 5.726218181818181208e-01
1.499999999999999944e-01 6.071744545454546005e-01
1.600000000000000033e-01 6.387885454545454422e-01
1.700000000000000122e-01 6.681072727272727718e-01
1.799999999999999933e-01 6.948950000000000404e-01
1.900000000000000022e-01 7.197017272727272985e-01
2.000000000000000111e-01 7.428516363636363806e-01
2.099999999999999922e-01 7.640496363636363197e-01
2.200000000000000011e-01 7.841575454545455237e-01
2.300000000000000100e-01 8.025123636363636903e-01
2.399999999999999911e-01 8.195667272727272801e-01
2.500000000000000000e-01 8.352888181818181046e-01
2.600000000000000089e-01 8.497961818181818394e-01
2.700000000000000178e-01 8.628741818181818735e-01
2.800000000000000266e-01 8.754594545454545962e-01
2.899999999999999800e-01 8.866281818181818153e-01
2.999999999999999889e-01 8.973352727272727591e-01
3.099999999999999978e-01 9.064189090909090529e-01
3.200000000000000067e-01 9.146978181818181675e-01
3.300000000000000155e-01 9.221428181818182024e-01
3.400000000000000244e-01 9.288245454545455138e-01
3.500000000000000333e-01 9.345745454545454356e-01
3.599999999999999867e-01 9.391882727272726772e-01
3.699999999999999956e-01 9.437400909090908341e-01
3.800000000000000044e-01 9.476542727272727618e-01
3.900000000000000133e-01 9.501572727272727947e-01
4.000000000000000222e-01 9.526573636363636632e-01
4.100000000000000311e-01 9.534354545454545304e-01
4.199999999999999845e-01 9.542197272727273027e-01
4.299999999999999933e-01 9.549908181818181907e-01
4.400000000000000022e-01 9.557634545454546382e-01
4.500000000000000111e-01 9.565270909090908269e-01
4.600000000000000200e-01 9.573059090909090685e-01
4.700000000000000289e-01 9.580899999999999972e-01
4.799999999999999822e-01 9.588679999999999426e-01
4.899999999999999911e-01 9.596441818181817851e-01
5.000000000000000000e-01 9.604184545454544919e-01
5.100000000000000089e-01 9.611981818181817294e-01
5.200000000000000178e-01 9.619768181818182384e-01
5.300000000000000266e-01 9.627679999999999572e-01
5.400000000000000355e-01 9.635434545454545363e-01
5.500000000000000444e-01 9.643039090909090172e-01
5.600000000000000533e-01 9.650645454545454527e-01
5.700000000000000622e-01 9.658427272727273527e-01
5.799999999999999600e-01 9.666152727272726564e-01
5.899999999999999689e-01 9.673982727272726345e-01
5.999999999999999778e-01 9.681749090909090860e-01
6.099999999999999867e-01 9.689519090909091137e-01
6.199999999999999956e-01 9.697215454545454749e-01
6.300000000000000044e-01 9.705064545454545888e-01
6.400000000000000133e-01 9.712824545454544767e-01
6.500000000000000222e-01 9.720707272727273640e-01
6.600000000000000311e-01 9.728421818181817171e-01
6.700000000000000400e-01 9.736029999999999962e-01
6.800000000000000488e-01 9.743793636363636823e-01
6.900000000000000577e-01 9.751546363636363068e-01
7.000000000000000666e-01 9.759478181818181941e-01
7.099999999999999645e-01 9.767103636363636543e-01
7.199999999999999734e-01 9.774946363636364266e-01
7.299999999999999822e-01 9.782659090909091582e-01
7.399999999999999911e-01 9.790399999999999103e-01
7.500000000000000000e-01 9.798309090909090857e-01
7.600000000000000089e-01 9.806033636363636896e-01
7.700000000000000178e-01 9.813905454545454043e-01
7.800000000000000266e-01 9.821689090909090369e-01
7.900000000000000355e-01 9.829522727272727023e-01
8.000000000000000444e-01 9.837372727272728490e-01
8.100000000000000533e-01 9.845244545454545637e-01
8.200000000000000622e-01 9.852919090909091349e-01
8.300000000000000711e-01 9.860858181818181745e-01
8.399999999999999689e-01 9.868691818181818398e-01
8.499999999999999778e-01 9.876261818181818475e-01
8.599999999999999867e-01 9.884040000000000603e-01
8.699999999999999956e-01 9.891941818181818613e-01
8.800000000000000044e-01 9.899701818181817492e-01
8.900000000000000133e-01 9.907318181818182135e-01
9.000000000000000222e-01 9.915041818181817845e-01
9.100000000000000311e-01 9.922665454545455122e-01
9.200000000000000400e-01 9.930511818181818606e-01
9.300000000000000488e-01 9.938489999999999824e-01
9.400000000000000577e-01 9.946242727272727180e-01
9.500000000000000666e-01 9.953959999999999475e-01
9.599999999999999645e-01 9.961523636363637246e-01
9.699999999999999734e-01 9.969169999999999421e-01
9.799999999999999822e-01 9.976711818181818181e-01
9.899999999999999911e-01 9.984412727272727883e-01
1.000000000000000000e+00 9.992226363636363962e-01


==> rescaled_path_obs_N200.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000104e-03 2.739430827385974654e-01
1.000000000000000021e-02 5.516526260178793439e-01
1.499999999999999944e-02 8.296015789511484995e-01
2.000000000000000042e-02 1.106822877345526868e+00
2.500000000000000139e-02 1.382040298084876273e+00
2.999999999999999889e-02 1.659338886210069530e+00
3.500000000000000333e-02 1.936209553142702600e+00
4.000000000000000083e-02 2.212835155075191018e+00
4.499999999999999833e-02 2.487660471814308938e+00
5.000000000000000278e-02 2.761136045937245598e+00
5.500000000000000028e-02 3.036717293946040730e+00
5.999999999999999778e-02 3.311650062262145422e+00
6.500000000000000222e-02 3.585408403692941448e+00
7.000000000000000666e-02 3.859743590431770510e+00
7.499999999999999722e-02 4.135098624594277794e+00
8.000000000000000167e-02 4.410530948487600966e+00
8.500000000000000611e-02 4.686692812035198941e+00
8.999999999999999667e-02 4.960863993735469712e+00
9.500000000000000111e-02 5.238234216245320596e+00
1.000000000000000056e-01 4.566149237101646996e+00
1.049999999999999961e-01 2.855898548316053720e+00
1.100000000000000006e-01 2.384108084714204434e+00
1.150000000000000050e-01 2.048351758669913814e+00
1.199999999999999956e-01 1.796011704611689908e+00
1.250000000000000000e-01 1.600175791800597436e+00
1.300000000000000044e-01 1.445746928558388156e+00
1.350000000000000089e-01 1.320879898069943215e+00
1.400000000000000133e-01 1.216321808761142931e+00
1.449999999999999900e-01 1.129534723968897092e+00
1.499999999999999944e-01 1.055244228178700894e+00
1.549999999999999989e-01 9.927928693538518035e-01
1.600000000000000033e-01 9.431562627987505332e-01
1.650000000000000078e-01 8.980097874249681755e-01
1.700000000000000122e-01 8.578589240460632315e-01
1.750000000000000167e-01 8.185657462858291211e-01
1.799999999999999933e-01 7.835026420527926305e-01
1.849999999999999978e-01 7.552018272276560529e-01
1.900000000000000022e-01 7.278266305315063134e-01
1.950000000000000067e-01 7.037769631357780886e-01
2.000000000000000111e-01 6.797588112386072634e-01
2.050000000000000155e-01 6.554560169322659613e-01
2.099999999999999922e-01 6.339365864516571802e-01
2.149999999999999967e-01 6.141435251942700679e-01
2.200000000000000011e-01 5.974878865188250066e-01
2.250000000000000056e-01 5.784440561305257411e-01
2.300000000000000100e-01 5.597882190674304814e-01
2.350000000000000144e-01 5.423244352853329175e-01
2.399999999999999911e-01 5.266289370450176754e-01
2.449999999999999956e-01 5.115053955434470945e-01
2.500000000000000000e-01 4.971816577411741767e-01
2.550000000000000044e-01 4.828835173820811288e-01
2.600000000000000089e-01 4.689368094749928884e-01
2.650000000000000133e-01 4.541286700321188197e-01
2.700000000000000178e-01 4.416142172031883306e-01
2.750000000000000222e-01 4.290525202243620773e-01
2.800000000000000266e-01 4.130205706575537095e-01
2.850000000000000311e-01 3.996463672180513571e-01
2.899999999999999800e-01 3.841716298056304102e-01
2.949999999999999845e-01 3.701566918522453675e-01
2.999999999999999889e-01 3.568722604605431004e-01
3.049999999999999933e-01 3.421133705968051331e-01
3.099999999999999978e-01 3.266591016821791538e-01
3.150000000000000022e-01 3.131410914710605065e-01
3.200000000000000067e-01 2.995866423962812997e-01
3.250000000000000111e-01 2.875620847990554840e-01
3.300000000000000155e-01 2.752559870930171848e-01
3.350000000000000200e-01 2.641314563742861443e-01
3.400000000000000244e-01 2.539227971741885304e-01
3.450000000000000289e-01 2.432837698286606787e-01
3.500000000000000333e-01 2.328563581892777734e-01
3.549999999999999822e-01 2.206086981433638405e-01
3.599999999999999867e-01 2.072489649736562745e-01
3.649999999999999911e-01 1.962742377688694584e-01
3.699999999999999956e-01 1.854647241944455960e-01
3.750000000000000000e-01 1.722505620884595967e-01
3.800000000000000044e-01 1.614708440600494954e-01
3.850000000000000089e-01 1.498948353184207938e-01
3.900000000000000133e-01 1.405770373184072886e-01
3.950000000000000178e-01 1.294784428095823725e-01
4.000000000000000222e-01 1.213919178440458213e-01
4.050000000000000266e-01 1.096507546924850030e-01
4.100000000000000311e-01 1.004145554702244175e-01
4.150000000000000355e-01 9.389720197221665399e-02
4.199999999999999845e-01 8.208016590053020256e-02
4.249999999999999889e-01 7.288718976959826512e-02
4.299999999999999933e-01 6.653359619703522188e-02
4.349999999999999978e-01 6.281788661595133494e-02
4.400000000000000022e-01 6.188330557204237831e-02
4.450000000000000067e-01 6.346754760278051910e-02
4.500000000000000111e-01 6.778686415539138255e-02
4.550000000000000155e-01 7.494978541724951759e-02
4.600000000000000200e-01 8.482515981634981828e-02
4.650000000000000244e-01 9.736639629018770115e-02
4.700000000000000289e-01 1.124776283779975461e-01
4.750000000000000333e-01 1.303021490727143128e-01
4.799999999999999822e-01 1.508058175180126970e-01
4.849999999999999867e-01 1.740749295579974154e-01
4.899999999999999911e-01 2.002163342214324793e-01
4.949999999999999956e-01 2.288805326090037062e-01
5.000000000000000000e-01 2.603758198876103824e-01
5.050000000000000044e-01 2.947747854071358087e-01
5.100000000000000089e-01 3.319897684698349671e-01
5.150000000000000133e-01 3.719124147571419292e-01
5.200000000000000178e-01 4.145588952863375476e-01
5.250000000000000222e-01 4.601830861045445031e-01
5.300000000000000266e-01 5.085565352697412056e-01
5.350000000000000311e-01 5.600449537527878441e-01
5.400000000000000355e-01 6.144188073678040762e-01
5.450000000000000400e-01 6.716263244095426188e-01
5.500000000000000444e-01 7.316597743682756727e-01
5.550000000000000488e-01 7.948704168080400478e-01
5.600000000000000533e-01 8.612014079941283651e-01
5.650000000000000577e-01 9.306912907292109738e-01
5.700000000000000622e-01 1.003353528099645731e+00
5.750000000000000666e-01 1.079248337997057883e+00
5.799999999999999600e-01 1.158441441903156566e+00
5.849999999999999645e-01 1.241143808441822260e+00
5.899999999999999689e-01 1.327042709003349863e+00
5.949999999999999734e-01 1.416485871692410470e+00
5.999999999999999778e-01 1.509426151948443540e+00
6.049999999999999822e-01 1.605885644389234201e+00
6.099999999999999867e-01 1.706233211662802507e+00
6.149999999999999911e-01 1.810329108473677673e+00
6.199999999999999956e-01 1.918239963392050607e+00
6.250000000000000000e-01 2.030503283169498019e+00
6.300000000000000044e-01 2.146521997632460987e+00
6.350000000000000089e-01 2.266833003563471394e+00
6.400000000000000133e-01 2.391411411917282237e+00
6.450000000000000178e-01 2.520510393161560447e+00
6.500000000000000222e-01 2.654253214591146381e+00
6.550000000000000266e-01 2.792751387966704968e+00
6.600000000000000311e-01 2.936179652851689248e+00
6.650000000000000355e-01 3.084781441131981605e+00
6.700000000000000400e-01 3.238716268148465360e+00
6.750000000000000444e-01 3.398407012794797399e+00
6.800000000000000488e-01 3.563794235692540280e+00
6.850000000000000533e-01 3.735540202267209509e+00
6.900000000000000577e-01 3.913596240617999822e+00
6.950000000000000622e-01 4.098557060156604592e+00
7.000000000000000666e-01 4.290712413523549706e+00
7.049999999999999600e-01 4.490281935716633477e+00
7.099999999999999645e-01 4.697877747759146239e+00
7.149999999999999689e-01 4.914124540066763913e+00
7.199999999999999734e-01 5.139500972662053080e+00
7.249999999999999778e-01 5.375083800474970808e+00
7.299999999999999822e-01 5.621492720549749578e+00
7.349999999999999867e-01 5.879689225249645546e+00
7.399999999999999911e-01 6.151032580872309197e+00
7.449999999999999956e-01 6.436664897451303879e+00
7.500000000000000000e-01 6.738263879224985153e+00
7.550000000000000044e-01 7.058380961775646334e+00
7.600000000000000089e-01 7.399324958217889936e+00
7.650000000000000133e-01 7.764360751065032318e+00
7.700000000000000178e-01 8.158143261558338466e+00
7.750000000000000222e-01 8.587259828116506455e+00
7.800000000000000266e-01 9.060765696783780854e+00
7.850000000000000311e-01 9.593356429661248796e+00
7.900000000000000355e-01 1.020992142867895680e+01
7.950000000000000400e-01 1.096271096190818106e+01
8.000000000000000444e-01 1.295579682270685495e+01
8.050000000000000488e-01 1.391141069632555194e+01
8.100000000000000533e-01 1.391712071082892166e+01
8.150000000000000577e-01 1.392281941463997619e+01
8.200000000000000622e-01 1.392860860398954692e+01
8.250000000000000666e-01 1.393440910403143107e+01
8.300000000000000711e-01 1.394002863299628636e+01
8.349999999999999645e-01 1.394604026596137381e+01
8.399999999999999689e-01 1.395194067711870112e+01
8.449999999999999734e-01 1.395762241489128463e+01
8.499999999999999778e-01 1.396337390193314043e+01
8.549999999999999822e-01 1.396913669966731142e+01
8.599999999999999867e-01 1.397499752340153911e+01
8.649999999999999911e-01 1.398083572575113820e+01
8.699999999999999956e-01 1.398638927567749413e+01
8.750000000000000000e-01 1.399202388556543397e+01
8.800000000000000044e-01 1.399776217679958989e+01
8.850000000000000089e-01 1.400380208649546177e+01
8.900000000000000133e-01 1.400947816892189124e+01
8.950000000000000178e-01 1.401538612054076083e+01
9.000000000000000222e-01 1.402117530989033156e+01
9.050000000000000266e-01 1.402684762208598634e+01
9.100000000000000311e-01 1.403255386635858493e+01
9.150000000000000355e-01 1.403814888882342515e+01
9.200000000000000400e-01 1.404391545678836728e+01
9.250000000000000444e-01 1.404968768009946700e+01
9.300000000000000488e-01 1.405556169964139457e+01
9.350000000000000533e-01 1.406132261226017910e+01
9.400000000000000577e-01 1.406705524814817743e+01
9.450000000000000622e-01 1.407288779515161892e+01
9.500000000000000666e-01 1.407862985661654776e+01
9.550000000000000711e-01 1.408430405392758900e+01
9.599999999999999645e-01 1.409012340512333061e+01
9.649999999999999689e-01 1.409601250558834451e+01
9.699999999999999734e-01 1.410165088570705549e+01
9.749999999999999778e-01 1.410747212201818535e+01
9.799999999999999822e-01 1.411300116544452443e+01
9.849999999999999867e-01 1.411887329987106732e+01
9.899999999999999911e-01 1.412465683387448045e+01
9.949999999999999956e-01 1.413038946976247878e+01
1.000000000000000000e+00 1.413624275303516420e+01


==> rescaled_path_obs_N200_without.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000104e-03 1.937070114636097254e-02
1.000000000000000021e-02 3.900773127166089205e-02
1.499999999999999944e-02 5.866169021594241223e-02
2.000000000000000042e-02 7.826419621434284324e-02
2.500000000000000139e-02 9.772500666488935506e-02
2.999999999999999889e-02 1.173329778725673150e-01
3.500000000000000333e-02 1.369106904825380111e-01
4.000000000000000083e-02 1.564710743801653037e-01
4.499999999999999833e-02 1.759041588909624199e-01
5.000000000000000278e-02 1.952418021860837238e-01
5.500000000000000028e-02 2.147283391095707872e-01
5.999999999999999778e-02 2.341690215942415498e-01
6.500000000000000222e-02 2.535266595574513504e-01
7.000000000000000666e-02 2.729250866435617429e-01
7.499999999999999722e-02 2.923956278325779978e-01
8.000000000000000167e-02 3.118716342308717748e-01
8.500000000000000611e-02 3.313992268728338519e-01
8.999999999999999667e-02 3.507860570514529375e-01
9.500000000000000111e-02 3.703990935750466340e-01
1.000000000000000056e-01 3.900506531591576009e-01
1.049999999999999961e-01 4.096430285257264825e-01
1.100000000000000006e-01 4.290967741935483581e-01
1.150000000000000050e-01 4.485433217808584283e-01
1.199999999999999956e-01 4.679400159957344818e-01
1.250000000000000000e-01 4.871648893628365840e-01
1.300000000000000044e-01 5.061752865902425791e-01
1.350000000000000089e-01 5.247881898160490222e-01
1.400000000000000133e-01 5.427979205545188091e-01
1.449999999999999900e-01 5.603485737136764122e-01
1.499999999999999944e-01 5.773097840575845963e-01
1.549999999999999989e-01 5.938225806451612465e-01
1.600000000000000033e-01 6.101045054652093347e-01
1.650000000000000078e-01 6.256870167955211892e-01
1.700000000000000122e-01 6.407046121034390973e-01
1.750000000000000167e-01 6.549470807784590898e-01
1.799999999999999933e-01 6.687224740069315221e-01
1.849999999999999978e-01 6.822692615302585750e-01
1.900000000000000022e-01 6.952259397494002791e-01
1.950000000000000067e-01 7.078067182084777365e-01
2.000000000000000111e-01 7.198176486270326802e-01
2.050000000000000155e-01 7.312707278059185079e-01
2.099999999999999922e-01 7.424133564382831008e-01
2.149999999999999967e-01 7.531979472140761800e-01
2.200000000000000011e-01 7.637486003732338880e-01
2.250000000000000056e-01 7.736964809384164754e-01
2.300000000000000100e-01 7.832576646227673578e-01
2.350000000000000144e-01 7.925069314849373381e-01
2.399999999999999911e-01 8.015013329778726270e-01
2.449999999999999956e-01 8.101711543588376863e-01
2.500000000000000000e-01 8.185461210343908389e-01
2.550000000000000044e-01 8.265839776059716870e-01
2.600000000000000089e-01 8.343192482004798682e-01
2.650000000000000133e-01 8.416767528659023778e-01
2.700000000000000178e-01 8.488893628365768995e-01
2.750000000000000222e-01 8.558005865102639165e-01
2.800000000000000266e-01 8.621767528659023405e-01
2.850000000000000311e-01 8.684589442815249249e-01
2.899999999999999800e-01 8.743179152226072670e-01
2.949999999999999845e-01 8.800121300986403217e-01
2.999999999999999889e-01 8.854962676619568818e-01
3.049999999999999933e-01 8.906202346041055540e-01
3.099999999999999978e-01 8.954445481205012269e-01
3.150000000000000022e-01 9.001603572380697527e-01
3.200000000000000067e-01 9.046328978938948939e-01
3.250000000000000111e-01 9.089773393761663156e-01
3.300000000000000155e-01 9.130697147427352389e-01
3.350000000000000200e-01 9.170173287123434269e-01
3.400000000000000244e-01 9.208049853372434201e-01
3.450000000000000289e-01 9.243408424420154201e-01
3.500000000000000333e-01 9.276734204212209178e-01
3.549999999999999822e-01 9.306619568115169772e-01
3.599999999999999867e-01 9.333592375366568383e-01
3.649999999999999911e-01 9.360150626499600390e-01
3.699999999999999956e-01 9.384748067182084874e-01
3.750000000000000000e-01 9.405589176219675274e-01
3.800000000000000044e-01 9.426115702479339609e-01
3.850000000000000089e-01 9.444061583577711971e-01
3.900000000000000133e-01 9.461603572380699045e-01
3.950000000000000178e-01 9.475901093041855239e-01
4.000000000000000222e-01 9.490357238069847545e-01
4.050000000000000266e-01 9.500270594508131161e-01
4.100000000000000311e-01 9.510007997867235829e-01
4.150000000000000355e-01 9.519730738469740494e-01
4.199999999999999845e-01 9.523777659290856290e-01
4.249999999999999889e-01 9.527759264196213884e-01
4.299999999999999933e-01 9.531834177552651610e-01
4.349999999999999978e-01 9.535865102639295987e-01
4.400000000000000022e-01 9.539957344708078768e-01
4.450000000000000067e-01 9.543928285790456156e-01
4.500000000000000111e-01 9.547932551319648908e-01
4.550000000000000155e-01 9.552047454012263517e-01
4.600000000000000200e-01 9.556179685417220959e-01
4.650000000000000244e-01 9.560294588109837788e-01
4.700000000000000289e-01 9.564321514262863477e-01
4.750000000000000333e-01 9.568357771260997957e-01
4.799999999999999822e-01 9.572374033591042330e-01
4.849999999999999867e-01 9.576424953345774593e-01
4.899999999999999911e-01 9.580578512396694668e-01
4.949999999999999956e-01 9.584578778992267623e-01
5.000000000000000000e-01 9.588633697680619683e-01
5.050000000000000044e-01 9.592783257797919960e-01
5.100000000000000089e-01 9.596952812583310344e-01
5.150000000000000133e-01 9.601051719541454643e-01
5.200000000000000178e-01 9.605075979738735281e-01
5.250000000000000222e-01 9.609188216475607058e-01
5.300000000000000266e-01 9.613208477739269009e-01
5.350000000000000311e-01 9.617375366568914341e-01
5.400000000000000355e-01 9.621504932018127842e-01
5.450000000000000400e-01 9.625537190082644745e-01
5.500000000000000444e-01 9.629441482271394737e-01
5.550000000000000488e-01 9.633439082911223750e-01
5.600000000000000533e-01 9.637460677152759336e-01
5.650000000000000577e-01 9.641502266062382809e-01
5.700000000000000622e-01 9.645539856038389814e-01
5.750000000000000666e-01 9.649580111970140761e-01
5.799999999999999600e-01 9.653631031724873024e-01
5.849999999999999645e-01 9.657800586510263408e-01
5.899999999999999689e-01 9.661823513729672630e-01
5.949999999999999734e-01 9.665898427086109246e-01
5.999999999999999778e-01 9.669941348973607465e-01
6.049999999999999822e-01 9.673913623033857379e-01
6.099999999999999867e-01 9.678017861903492891e-01
6.149999999999999911e-01 9.682092775259930617e-01
6.199999999999999956e-01 9.686118368435083781e-01
6.250000000000000000e-01 9.690402559317514708e-01
6.300000000000000044e-01 9.694445481205012927e-01
6.350000000000000089e-01 9.698543055185284700e-01
6.400000000000000133e-01 9.702587310050653224e-01
6.450000000000000178e-01 9.706659557451345899e-01
6.500000000000000222e-01 9.710741135697147364e-01
6.550000000000000266e-01 9.714796054385498314e-01
6.600000000000000311e-01 9.718822980538522893e-01
6.650000000000000355e-01 9.722857904558784847e-01
6.700000000000000400e-01 9.726864836043721541e-01
6.750000000000000444e-01 9.730979738736337259e-01
6.800000000000000488e-01 9.734981338309783849e-01
6.850000000000000533e-01 9.739140229272194027e-01
6.900000000000000577e-01 9.743203145827779021e-01
6.950000000000000622e-01 9.747347374033590306e-01
7.000000000000000666e-01 9.751506264996001594e-01
7.049999999999999600e-01 9.755530525193282232e-01
7.099999999999999645e-01 9.759509464142895885e-01
7.149999999999999689e-01 9.763495067981871056e-01
7.199999999999999734e-01 9.767380698480404577e-01
7.249999999999999778e-01 9.771415622500666531e-01
7.299999999999999822e-01 9.775443881631565857e-01
7.349999999999999867e-01 9.779449480138628914e-01
7.399999999999999911e-01 9.783569714742735846e-01
7.449999999999999956e-01 9.787624633431084575e-01
7.500000000000000000e-01 9.791599573447080651e-01
7.550000000000000044e-01 9.795813116502266604e-01
7.600000000000000089e-01 9.800022660623833870e-01
7.650000000000000133e-01 9.804110903758997964e-01
7.700000000000000178e-01 9.808133830978406076e-01
7.750000000000000222e-01 9.812263396427618467e-01
7.800000000000000266e-01 9.816356971474273774e-01
7.850000000000000311e-01 9.820557184750733359e-01
7.900000000000000355e-01 9.824653425753132607e-01
7.950000000000000400e-01 9.828812316715541675e-01
8.000000000000000444e-01 9.832883231138364044e-01
8.050000000000000488e-01 9.836852839242868907e-01
8.100000000000000533e-01 9.840890429218874802e-01
8.150000000000000577e-01 9.844920021327645543e-01
8.200000000000000622e-01 9.849013596374299739e-01
8.250000000000000666e-01 9.853115169288189090e-01
8.300000000000000711e-01 9.857088776326312640e-01
8.349999999999999645e-01 9.861339642761930424e-01
8.399999999999999689e-01 9.865511863503065859e-01
8.449999999999999734e-01 9.869529458810982758e-01
8.499999999999999778e-01 9.873596374300186440e-01
8.549999999999999822e-01 9.877671287656625276e-01
8.599999999999999867e-01 9.881815515862436561e-01
8.649999999999999911e-01 9.885943748333777537e-01
8.699999999999999956e-01 9.889870701146361576e-01
8.750000000000000000e-01 9.893854972007464221e-01
8.800000000000000044e-01 9.897912556651559113e-01
8.850000000000000089e-01 9.902183417755264783e-01
8.900000000000000133e-01 9.906197014129566325e-01
8.950000000000000178e-01 9.910374566782190753e-01
9.000000000000000222e-01 9.914468141828846059e-01
9.050000000000000266e-01 9.918479072247400330e-01
9.100000000000000311e-01 9.922513996267662284e-01
9.150000000000000355e-01 9.926470274593441889e-01
9.200000000000000400e-01 9.930547853905625777e-01
9.250000000000000444e-01 9.934629432151426132e-01
9.300000000000000488e-01 9.938782991202346206e-01
9.350000000000000533e-01 9.942856571580911407e-01
9.400000000000000577e-01 9.946910157291388721e-01
9.450000000000000622e-01 9.951034390829112120e-01
9.500000000000000666e-01 9.955094641428953173e-01
9.550000000000000711e-01 9.959106904825379969e-01
9.599999999999999645e-01 9.963221807517994577e-01
9.649999999999999689e-01 9.967386030391895968e-01
9.699999999999999734e-01 9.971372967208743665e-01
9.749999999999999778e-01 9.975489202879233019e-01
9.799999999999999822e-01 9.979398826979472004e-01
9.849999999999999867e-01 9.983551053052519553e-01
9.899999999999999911e-01 9.987640629165555062e-01
9.949999999999999956e-01 9.991694214876032376e-01
1.000000000000000000e+00 9.995833111170354668e-01


==> rescaled_path_obs_N25.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000083e-02 9.357340000000000657e-01
8.000000000000000167e-02 1.893390000000000128e+00
1.199999999999999956e-01 1.146213947731995919e+00
1.600000000000000033e-01 8.071755672457328057e-01
2.000000000000000111e-01 6.238447893638990882e-01
2.399999999999999911e-01 5.046427813874345691e-01
2.800000000000000266e-01 3.666530588112351663e-01
3.200000000000000067e-01 2.826973837261853584e-01
3.599999999999999867e-01 1.691953865800989720e-01
4.000000000000000222e-01 1.227299051094583177e-01
4.400000000000000022e-01 8.780638015207600788e-02
4.799999999999999822e-01 1.141048913091630423e-01
5.200000000000000178e-01 2.021867131597190337e-01
5.600000000000000533e-01 3.547603392036456915e-01
5.999999999999999778e-01 5.786920593847263428e-01
6.400000000000000133e-01 8.851539579614765563e-01
6.800000000000000488e-01 1.294304866250970409e+00
7.199999999999999734e-01 1.846031645601895033e+00
7.600000000000000089e-01 2.639677096767451658e+00
8.000000000000000444e-01 4.598718278936390291e+00
8.399999999999999689e-01 4.945380000000000109e+00
8.800000000000000044e-01 4.956234000000000250e+00
9.200000000000000400e-01 4.967322000000000237e+00
9.599999999999999645e-01 4.978364000000000011e+00
1.000000000000000000e+00 4.989068000000000502e+00


==> rescaled_path_obs_N25_without.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000083e-02 1.871468000000000020e-01
8.000000000000000167e-02 3.786780000000000146e-01
1.199999999999999956e-01 5.701855999999999591e-01
1.600000000000000033e-01 7.048484000000000416e-01
2.000000000000000111e-01 7.965204000000000173e-01
2.399999999999999911e-01 8.651915999999999496e-01
2.800000000000000266e-01 9.063023999999999525e-01
3.200000000000000067e-01 9.399884000000000572e-01
3.599999999999999867e-01 9.525436000000000458e-01
4.000000000000000222e-01 9.649979999999999114e-01
4.400000000000000022e-01 9.671811999999999632e-01
4.799999999999999822e-01 9.693948000000000009e-01
5.200000000000000178e-01 9.716312000000000282e-01
5.600000000000000533e-01 9.738020000000000564e-01
5.999999999999999778e-01 9.759999999999999787e-01
6.400000000000000133e-01 9.781911999999999274e-01
6.800000000000000488e-01 9.803608000000000322e-01
7.199999999999999734e-01 9.825268000000000335e-01
7.600000000000000089e-01 9.847264000000000017e-01
8.000000000000000444e-01 9.869187999999999850e-01
8.399999999999999689e-01 9.890760000000000662e-01
8.800000000000000044e-01 9.912467999999999835e-01
9.200000000000000400e-01 9.934644000000000252e-01
9.599999999999999645e-01 9.956727999999999135e-01
1.000000000000000000e+00 9.978136000000000783e-01


==> rescaled_path_obs_N50.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000042e-02 6.185204436394967642e-01
4.000000000000000083e-02 1.251891543897473369e+00
5.999999999999999778e-02 1.880609881535242778e+00
8.000000000000000167e-02 2.507598635986229674e+00
1.000000000000000056e-01 2.661284446712063989e+00
1.199999999999999956e-01 1.358490645670350050e+00
1.400000000000000133e-01 1.065436107829797807e+00
1.600000000000000033e-01 9.102975453942344641e-01
1.799999999999999933e-01 7.905038679786450251e-01
2.000000000000000111e-01 7.051308269554815711e-01
2.200000000000000011e-01 6.352588862140529091e-01
2.399999999999999911e-01 5.626049586455342810e-01
2.600000000000000089e-01 4.954993606107734316e-01
2.800000000000000266e-01 4.282451630616554428e-01
2.999999999999999889e-01 3.781706900561883633e-01
3.200000000000000067e-01 3.192762249392502305e-01
3.400000000000000244e-01 2.652800739499034943e-01
3.599999999999999867e-01 2.123390562428890682e-01
3.800000000000000044e-01 1.834032943965009654e-01
4.000000000000000222e-01 1.607492787987719884e-01
4.199999999999999845e-01 1.259553630071412744e-01
4.400000000000000022e-01 1.127472996628538782e-01
4.600000000000000200e-01 1.211547992911626848e-01
4.799999999999999822e-01 1.511495776208182928e-01
5.000000000000000000e-01 2.027641495233138691e-01
5.200000000000000178e-01 2.765844118077017688e-01
5.400000000000000355e-01 3.732723170002605895e-01
5.600000000000000533e-01 4.936614221375344447e-01
5.799999999999999600e-01 6.392660850567233322e-01
5.999999999999999778e-01 8.117289703000326595e-01
6.199999999999999956e-01 1.013087524926798544e+00
6.400000000000000133e-01 1.246281299244089258e+00
6.600000000000000311e-01 1.515388919887536101e+00
6.800000000000000488e-01 1.826261465183553367e+00
7.000000000000000666e-01 2.186495491910738664e+00
7.199999999999999734e-01 2.608100635815230106e+00
7.399999999999999911e-01 3.110934056599572450e+00
7.600000000000000089e-01 3.731841027375589093e+00
7.800000000000000266e-01 4.559367882630242619e+00
8.000000000000000444e-01 6.503605114943959542e+00
8.200000000000000622e-01 6.986973016592521901e+00
8.399999999999999689e-01 6.995164141545785697e+00
8.599999999999999867e-01 7.003455675661979463e+00
8.800000000000000044e-01 7.011703369157739729e+00
9.000000000000000222e-01 7.020337142956027954e+00
9.200000000000000400e-01 7.028705044604588004e+00
9.400000000000000577e-01 7.037235580812823521e+00
9.599999999999999645e-01 7.045712376905687080e+00
9.799999999999999822e-01 7.054111391252621210e+00
1.000000000000000000e+00 7.062503334531743171e+00


==> rescaled_path_obs_N50_without.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000042e-02 8.747199999999999420e-02
4.000000000000000083e-02 1.770441999999999849e-01
5.999999999999999778e-02 2.659583999999999837e-01
8.000000000000000167e-02 3.546279999999999988e-01
1.000000000000000056e-01 4.435376000000000318e-01
1.199999999999999956e-01 5.330624000000000473e-01
1.400000000000000133e-01 6.074663999999999620e-01
1.600000000000000033e-01 6.721487999999999907e-01
1.799999999999999933e-01 7.251145999999999425e-01
2.000000000000000111e-01 7.714719999999999356e-01
2.200000000000000011e-01 8.113389999999999214e-01
2.399999999999999911e-01 8.438274000000000052e-01
2.600000000000000089e-01 8.712345999999999702e-01
2.800000000000000266e-01 8.935348000000000734e-01
2.999999999999999889e-01 9.137430000000000829e-01
3.200000000000000067e-01 9.286014000000000213e-01
3.400000000000000244e-01 9.403662000000000409e-01
3.599999999999999867e-01 9.487337999999999605e-01
3.800000000000000044e-01 9.571309999999999540e-01
4.000000000000000222e-01 9.631853999999999694e-01
4.199999999999999845e-01 9.643865999999999827e-01
4.400000000000000022e-01 9.655647999999998898e-01
4.600000000000000200e-01 9.667537999999999965e-01
4.799999999999999822e-01 9.679496000000000766e-01
5.000000000000000000e-01 9.691271999999999665e-01
5.200000000000000178e-01 9.703087999999999713e-01
5.400000000000000355e-01 9.714932000000000567e-01
5.600000000000000533e-01 9.726641999999999788e-01
5.799999999999999600e-01 9.738548000000000204e-01
5.999999999999999778e-01 9.750574000000000741e-01
6.199999999999999956e-01 9.762439999999998896e-01
6.400000000000000133e-01 9.774111999999999245e-01
6.600000000000000311e-01 9.785713999999999801e-01
6.800000000000000488e-01 9.797721999999999820e-01
7.000000000000000666e-01 9.809686000000000794e-01
7.199999999999999734e-01 9.821615999999999680e-01
7.399999999999999911e-01 9.833657999999999566e-01
7.600000000000000089e-01 9.845529999999999005e-01
7.800000000000000266e-01 9.857348000000000221e-01
8.000000000000000444e-01 9.869238000000000177e-01
8.200000000000000622e-01 9.881072000000000743e-01
8.399999999999999689e-01 9.892655999999999672e-01
8.599999999999999867e-01 9.904381999999999353e-01
8.800000000000000044e-01 9.916046000000000582e-01
9.000000000000000222e-01 9.928256000000000858e-01
9.200000000000000400e-01 9.940089999999999204e-01
9.400000000000000577e-01 9.952153999999999723e-01
9.599999999999999645e-01 9.964141999999999166e-01
9.799999999999999822e-01 9.976019999999999888e-01
1.000000000000000000e+00 9.987887999999999211e-01


==> rescaledyck_asm0_N100.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000021e-02 1.924351075648932929e-01
2.000000000000000042e-02 2.867892132107871528e-01
2.999999999999999889e-02 3.552469447530537394e-01
4.000000000000000083e-02 4.101100898899073255e-01
5.000000000000000278e-02 4.548328451671544426e-01
5.999999999999999778e-02 4.959398040601932789e-01
7.000000000000000666e-02 5.317846682153282156e-01
8.000000000000000167e-02 5.655792344207656308e-01
8.999999999999999667e-02 5.967276032723958235e-01
1.000000000000000056e-01 6.251388748611301782e-01
1.100000000000000006e-01 6.485102514897544967e-01
1.199999999999999956e-01 6.706999293000563966e-01
1.300000000000000044e-01 6.923442076557886349e-01
1.400000000000000133e-01 7.170083829916216178e-01
1.499999999999999944e-01 7.360165639834324036e-01
1.600000000000000033e-01 7.544389455610562845e-01
1.700000000000000122e-01 7.698313301686710020e-01
1.799999999999999933e-01 7.892940107059885912e-01
1.900000000000000022e-01 8.072719927280097574e-01
2.000000000000000111e-01 8.213109786890235853e-01
2.099999999999999922e-01 8.346328653671335474e-01
2.200000000000000011e-01 8.496010503989485096e-01
2.300000000000000100e-01 8.605999394000605207e-01
2.399999999999999911e-01 8.706898293101886788e-01
2.500000000000000000e-01 8.815675184324760494e-01
2.600000000000000089e-01 8.879810120190072542e-01
2.700000000000000178e-01 8.979901020098950415e-01
2.800000000000000266e-01 9.078072921927116123e-01
2.899999999999999800e-01 9.154832845167198974e-01
2.999999999999999889e-01 9.245934754065089356e-01
3.099999999999999978e-01 9.317139682860385852e-01
3.200000000000000067e-01 9.396323603676457470e-01
3.300000000000000155e-01 9.441470558529516666e-01
3.400000000000000244e-01 9.485203514796353153e-01
3.500000000000000333e-01 9.530148469851603688e-01
3.599999999999999867e-01 9.579638420361561435e-01
3.699999999999999956e-01 9.614786385213577313e-01
3.800000000000000044e-01 9.644884355115636021e-01
3.900000000000000133e-01 9.674174325825802834e-01
4.000000000000000222e-01 9.705383294616638512e-01
4.100000000000000311e-01 9.740329259670807982e-01
4.199999999999999845e-01 9.764266235733742860e-01
4.299999999999999933e-01 9.754873245126660652e-01
4.400000000000000022e-01 9.774972225027823702e-01
4.500000000000000111e-01 9.759721240278758092e-01
4.600000000000000200e-01 9.764569235430812233e-01
4.700000000000000289e-01 9.733764266235744866e-01
4.799999999999999822e-01 9.684072315927757524e-01
4.899999999999999911e-01 9.650338349661623516e-01
5.000000000000000000e-01 9.648722351277626563e-01
5.100000000000000089e-01 9.613271386728612367e-01
5.200000000000000178e-01 9.598323401676573940e-01
5.300000000000000266e-01 9.587314412685585818e-01
5.400000000000000355e-01 9.544187455812547238e-01
5.500000000000000444e-01 9.498535501464644426e-01
5.600000000000000533e-01 9.438642561357539762e-01
5.700000000000000622e-01 9.370972629027306544e-01
5.799999999999999600e-01 9.310372689627044451e-01
5.899999999999999689e-01 9.249469750529911716e-01
5.999999999999999778e-01 9.189273810726021896e-01
6.099999999999999867e-01 9.132612867386911137e-01
6.199999999999999956e-01 9.045146954852754106e-01
6.300000000000000044e-01 8.983032016968280908e-01
6.400000000000000133e-01 8.908191091809228856e-01
6.500000000000000222e-01 8.806080193919825216e-01
6.600000000000000311e-01 8.711342288657902833e-01
6.700000000000000400e-01 8.619028380971599512e-01
6.800000000000000488e-01 8.491970508029382803e-01
6.900000000000000577e-01 8.390061609938271880e-01
7.000000000000000666e-01 8.280981719018327691e-01
7.099999999999999645e-01 8.173113826886421185e-01
7.199999999999999734e-01 8.019189980809884322e-01
7.299999999999999822e-01 7.874760125239689268e-01
7.399999999999999911e-01 7.743561256439107643e-01
7.500000000000000000e-01 7.602363397636523468e-01
7.600000000000000089e-01 7.443692556307681674e-01
7.700000000000000178e-01 7.301585698414484460e-01
7.800000000000000266e-01 7.148469851530094843e-01
7.900000000000000355e-01 6.986163013836886870e-01
8.000000000000000444e-01 6.819816180183849719e-01
8.100000000000000533e-01 6.641248358751440373e-01
8.200000000000000622e-01 6.454196545803455587e-01
8.300000000000000711e-01 6.269770730229324851e-01
8.399999999999999689e-01 6.058680941319053437e-01
8.499999999999999778e-01 5.835875164125041703e-01
8.599999999999999867e-01 5.591657408342627367e-01
8.699999999999999956e-01 5.340470659528747666e-01
8.800000000000000044e-01 5.090899909099959597e-01
8.900000000000000133e-01 4.818705181294788420e-01
9.000000000000000222e-01 4.530350469649349066e-01
9.100000000000000311e-01 4.225431774568079168e-01
9.200000000000000400e-01 3.899707100292857942e-01
9.300000000000000488e-01 3.562872437127183045e-01
9.400000000000000577e-01 3.198161801838040330e-01
9.500000000000000666e-01 2.797293202706839788e-01
9.599999999999999645e-01 2.372689627310364813e-01
9.699999999999999734e-01 1.898798101202004429e-01
9.799999999999999822e-01 1.362791637208559392e-01
9.899999999999999911e-01 7.526512473490783173e-02
1.000000000000000000e+00 0.000000000000000000e+00


==> rescaledyck_asm0_N200.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000104e-03 1.399144424828362987e-01
1.000000000000000021e-02 2.095395713565634532e-01
1.499999999999999944e-02 2.607674972372922562e-01
2.000000000000000042e-02 3.007399914732370449e-01
2.500000000000000139e-02 3.361560355890277352e-01
2.999999999999999889e-02 3.670870472981379029e-01
3.500000000000000333e-02 3.941115100797746296e-01
4.000000000000000083e-02 4.225571853597068772e-01
4.499999999999999833e-02 4.496744911688695945e-01
5.000000000000000278e-02 4.723567569707876057e-01
5.500000000000000028e-02 4.942819950098082948e-01
5.999999999999999778e-02 5.114793804163034752e-01
6.500000000000000222e-02 5.303479403182815854e-01
7.000000000000000666e-02 5.493093432477867966e-01
7.499999999999999722e-02 5.677708221829161905e-01
8.000000000000000167e-02 5.885105261781257147e-01
8.500000000000000611e-02 6.053508230172089943e-01
8.999999999999999667e-02 6.204128187905976199e-01
9.500000000000000111e-02 6.357462018752045863e-01
1.000000000000000056e-01 6.500226028002823453e-01
1.049999999999999961e-01 6.649417631467000600e-01
1.100000000000000006e-01 6.776541161465180485e-01
1.150000000000000050e-01 6.896094413834292780e-01
1.199999999999999956e-01 7.015076324495437277e-01
1.250000000000000000e-01 7.125988033533277033e-01
1.300000000000000044e-01 7.257110955486555381e-01
1.350000000000000089e-01 7.382091954080057805e-01
1.400000000000000133e-01 7.503287813859202959e-01
1.449999999999999900e-01 7.610914308076804913e-01
1.499999999999999944e-01 7.711541866373158305e-01
1.549999999999999989e-01 7.823024917118848176e-01
1.600000000000000033e-01 7.911868552690601852e-01
1.650000000000000078e-01 8.009782237874653044e-01
1.700000000000000122e-01 8.085485014165617601e-01
1.750000000000000167e-01 8.153474677400588400e-01
1.799999999999999933e-01 8.239675857573516282e-01
1.849999999999999978e-01 8.330304935982321135e-01
1.900000000000000022e-01 8.410792699076801160e-01
1.950000000000000067e-01 8.483281678261144210e-01
2.000000000000000111e-01 8.559770049400424741e-01
2.050000000000000155e-01 8.639615053073412820e-01
2.099999999999999922e-01 8.722102512145223363e-01
2.149999999999999967e-01 8.802161768958771670e-01
2.200000000000000011e-01 8.867366141367934995e-01
2.250000000000000056e-01 8.926857096698564975e-01
2.300000000000000100e-01 8.976920913849503192e-01
2.350000000000000144e-01 9.032983818932975861e-01
2.399999999999999911e-01 9.087189863465937600e-01
2.449999999999999956e-01 9.147323578217891882e-01
2.500000000000000000e-01 9.214884735171987584e-01
2.550000000000000044e-01 9.267162501440862066e-01
2.600000000000000089e-01 9.338580214923171141e-01
2.650000000000000133e-01 9.383573374416780410e-01
2.700000000000000178e-01 9.434065697848458276e-01
2.750000000000000222e-01 9.482915413870421917e-01
2.800000000000000266e-01 9.529694016201127882e-01
2.850000000000000311e-01 9.573258821425075782e-01
2.899999999999999800e-01 9.616609373508829828e-01
2.949999999999999845e-01 9.643819522345543627e-01
2.999999999999999889e-01 9.674957645423664099e-01
3.049999999999999933e-01 9.713451792990805966e-01
3.099999999999999978e-01 9.760444648462047734e-01
3.150000000000000022e-01 9.793011125809788497e-01
3.200000000000000067e-01 9.828719982550712109e-01
3.250000000000000111e-01 9.857001397089972805e-01
3.300000000000000155e-01 9.908850657077775681e-01
3.350000000000000200e-01 9.914421238729389518e-01
3.400000000000000244e-01 9.954843664560387717e-01
3.450000000000000289e-01 9.981053965408269724e-01
3.500000000000000333e-01 9.997979963503415002e-01
3.549999999999999822e-01 1.002190489751996649e+00
3.599999999999999867e-01 1.004782952751418046e+00
3.649999999999999911e-01 1.006147031078894249e+00
3.699999999999999956e-01 1.008768061163705543e+00
3.750000000000000000e-01 1.011903298785565175e+00
3.800000000000000044e-01 1.013824435278223968e+00
3.850000000000000089e-01 1.016531166619213167e+00
3.900000000000000133e-01 1.018052363916388758e+00
3.950000000000000178e-01 1.018230908200080442e+00
4.000000000000000222e-01 1.018716548651760645e+00
4.050000000000000266e-01 1.019059353676468938e+00
4.100000000000000311e-01 1.022266009011835619e+00
4.150000000000000355e-01 1.022415986210114092e+00
4.199999999999999845e-01 1.022444553295551284e+00
4.249999999999999889e-01 1.022830208948341424e+00
4.299999999999999933e-01 1.023687221510134027e+00
4.349999999999999978e-01 1.024115727791016228e+00
4.400000000000000022e-01 1.025179851721898627e+00
4.450000000000000067e-01 1.024529950529195599e+00
4.500000000000000111e-01 1.025401246633663055e+00
4.550000000000000155e-01 1.024587084699995598e+00
4.600000000000000200e-01 1.024337122702803970e+00
4.650000000000000244e-01 1.024822763154486394e+00
4.700000000000000289e-01 1.024337122702803970e+00
4.750000000000000333e-01 1.023787206308999220e+00
4.799999999999999822e-01 1.023151588659004130e+00
4.849999999999999867e-01 1.021858928044984793e+00
4.899999999999999911e-01 1.021116183824762214e+00
4.949999999999999956e-01 1.019609270070280793e+00
5.000000000000000000e-01 1.020130619378695647e+00
5.050000000000000044e-01 1.018130923401210364e+00
5.100000000000000089e-01 1.017431029809088949e+00
5.150000000000000133e-01 1.014760007324856161e+00
5.200000000000000178e-01 1.013117399914762018e+00
5.250000000000000222e-01 1.012831729060843733e+00
5.300000000000000266e-01 1.011139129251314106e+00
5.350000000000000311e-01 1.008910896590671680e+00
5.400000000000000355e-01 1.007168304381707458e+00
5.450000000000000400e-01 1.005454279258139350e+00
5.500000000000000444e-01 1.003376023795806482e+00
5.550000000000000488e-01 1.003233188368842344e+00
5.600000000000000533e-01 1.001626289815494841e+00
5.650000000000000577e-01 9.993837736121552462e-01
5.700000000000000622e-01 9.985696116784165133e-01
5.750000000000000666e-01 9.964842144448015082e-01
5.799999999999999600e-01 9.931632907679500688e-01
5.849999999999999645e-01 9.903565746280403870e-01
5.899999999999999689e-01 9.863500409015937276e-01
5.949999999999999734e-01 9.818935755803710475e-01
5.999999999999999778e-01 9.786797784736498418e-01
6.049999999999999822e-01 9.751731687417232175e-01
6.099999999999999867e-01 9.731234803647893505e-01
6.149999999999999911e-01 9.683742024182929731e-01
6.199999999999999956e-01 9.644605117194241517e-01
6.250000000000000000e-01 9.603611349655202245e-01
6.300000000000000044e-01 9.559546620436677467e-01
6.350000000000000089e-01 9.506340423892245539e-01
6.400000000000000133e-01 9.461490099826018740e-01
6.450000000000000178e-01 9.417568206034504508e-01
6.500000000000000222e-01 9.381145172157946410e-01
6.550000000000000266e-01 9.336366265805374764e-01
6.600000000000000311e-01 9.307370674131364430e-01
6.650000000000000355e-01 9.262091843783563094e-01
6.700000000000000400e-01 9.210171166082907757e-01
6.750000000000000444e-01 9.149537527336331078e-01
6.800000000000000488e-01 9.102187583297212115e-01
6.850000000000000533e-01 9.050052652454644297e-01
6.900000000000000577e-01 9.009130302629502207e-01
6.950000000000000622e-01 8.965636915119320483e-01
7.000000000000000666e-01 8.905003276372683851e-01
7.049999999999999600e-01 8.850725814126588764e-01
7.099999999999999645e-01 8.793948731908607375e-01
7.149999999999999689e-01 8.739099927953728475e-01
7.199999999999999734e-01 8.693464009039074680e-01
7.249999999999999778e-01 8.624545915529014950e-01
7.299999999999999822e-01 8.559841467113598057e-01
7.349999999999999867e-01 8.504207068311578910e-01
7.399999999999999911e-01 8.433075025683250958e-01
7.449999999999999956e-01 8.359800451650711839e-01
7.500000000000000000e-01 8.290382434145925350e-01
7.550000000000000044e-01 8.204824013394237392e-01
7.600000000000000089e-01 8.144761716355561898e-01
7.650000000000000133e-01 8.055632409929660565e-01
7.700000000000000178e-01 7.976287330251344843e-01
7.750000000000000222e-01 7.900298883106453562e-01
7.800000000000000266e-01 7.816383069764992753e-01
7.850000000000000311e-01 7.729253459317055874e-01
7.900000000000000355e-01 7.659192682390973950e-01
7.950000000000000400e-01 7.573062919931143888e-01
8.000000000000000444e-01 7.481291158107029604e-01
8.050000000000000488e-01 7.394375800799337650e-01
8.100000000000000533e-01 7.293248318508408490e-01
8.150000000000000577e-01 7.184264887734725935e-01
8.200000000000000622e-01 7.073281760983018973e-01
8.250000000000000666e-01 6.987009163096802311e-01
8.300000000000000711e-01 6.874097758081793019e-01
8.349999999999999645e-01 6.765042909594997100e-01
8.399999999999999689e-01 6.659130440500137249e-01
8.449999999999999734e-01 6.538434504715889828e-01
8.499999999999999778e-01 6.419381176341084627e-01
8.549999999999999822e-01 6.299970759398502151e-01
8.599999999999999867e-01 6.183988392704329318e-01
8.649999999999999911e-01 6.052222711329564575e-01
8.699999999999999956e-01 5.911744068910085304e-01
8.750000000000000000e-01 5.784477703485312317e-01
8.800000000000000044e-01 5.647998453020955933e-01
8.850000000000000089e-01 5.515661429938371052e-01
8.900000000000000133e-01 5.374111521816846704e-01
8.950000000000000178e-01 5.248273510661152219e-01
9.000000000000000222e-01 5.105009577415825506e-01
9.050000000000000266e-01 4.951961417424060596e-01
9.100000000000000311e-01 4.786986499280139196e-01
9.150000000000000355e-01 4.626725150226352334e-01
9.200000000000000400e-01 4.459679118391595698e-01
9.250000000000000444e-01 4.283420201518099990e-01
9.300000000000000488e-01 4.100305184149354853e-01
9.350000000000000533e-01 3.909262800584802910e-01
9.400000000000000577e-01 3.719505935862298385e-01
9.450000000000000622e-01 3.516536794146695732e-01
9.500000000000000666e-01 3.299784033728204724e-01
9.550000000000000711e-01 3.065034009513005753e-01
9.599999999999999645e-01 2.823070796234840585e-01
9.649999999999999689e-01 2.576465431581362320e-01
9.699999999999999734e-01 2.299721791837911200e-01
9.749999999999999778e-01 2.007694761409863082e-01
9.799999999999999822e-01 1.699384492307079719e-01
9.849999999999999867e-01 1.361078783542761239e-01
9.899999999999999911e-01 9.753517130254669987e-02
9.949999999999999956e-01 5.299908517511504880e-02
1.000000000000000000e+00 0.000000000000000000e+00


==> rescaledyck_asm0_N25.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000083e-02 3.408342591657401721e-01
8.000000000000000167e-02 4.956469043530926655e-01
1.199999999999999956e-01 5.964448035551980221e-01
1.600000000000000033e-01 6.697101302898695874e-01
2.000000000000000111e-01 7.236844763155257931e-01
2.399999999999999911e-01 7.614584385415603673e-01
2.800000000000000266e-01 7.979194020805941978e-01
3.200000000000000067e-01 8.173921826078167641e-01
3.599999999999999867e-01 8.323603676396335027e-01
4.000000000000000222e-01 8.339157660842303477e-01
4.400000000000000022e-01 8.330471669528328738e-01
4.799999999999999822e-01 8.234723765276221741e-01
5.200000000000000178e-01 8.087667912331972797e-01
5.600000000000000533e-01 7.844258155741818950e-01
5.999999999999999778e-01 7.549338450661522426e-01
6.400000000000000133e-01 7.203110796889277134e-01
6.800000000000000488e-01 6.814867185132940097e-01
7.199999999999999734e-01 6.349661650338326302e-01
7.600000000000000089e-01 5.774366225633797978e-01
8.000000000000000444e-01 5.166346833653185922e-01
8.399999999999999689e-01 4.438945561054225553e-01
8.800000000000000044e-01 3.585900414099477129e-01
9.200000000000000400e-01 2.622967377032644487e-01
9.599999999999999645e-01 1.434804565195449411e-01
1.000000000000000000e+00 0.000000000000000000e+00


==> rescaledyck_asm0_N400.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
2.500000000000000052e-03 9.863650136349855213e-02
5.000000000000000104e-03 1.478638521361482494e-01
7.499999999999999722e-03 1.859307140692865179e-01
1.000000000000000021e-02 2.168619331380671755e-01
1.250000000000000069e-02 2.447076052923958522e-01
1.499999999999999944e-02 2.667255832744147570e-01
1.750000000000000167e-02 2.894152105847896950e-01
2.000000000000000042e-02 3.099232400767596429e-01
2.249999999999999917e-02 3.274972225027773520e-01
2.500000000000000139e-02 3.444147055852955219e-01
2.750000000000000014e-02 3.604787395212545320e-01
2.999999999999999889e-02 3.753459246540756800e-01
3.250000000000000111e-02 3.912433087566926093e-01
3.500000000000000333e-02 4.056812443187569062e-01
3.749999999999999861e-02 4.193919806080204649e-01
4.000000000000000083e-02 4.324260175739843004e-01
4.250000000000000305e-02 4.448035551964446555e-01
4.499999999999999833e-02 4.550196949803035906e-01
4.750000000000000056e-02 4.662054337945656934e-01
5.000000000000000278e-02 4.762902737097263750e-01
5.249999999999999806e-02 4.872437127562871950e-01
5.500000000000000028e-02 4.980355519644500961e-01
5.750000000000000250e-02 5.084334915664996402e-01
5.999999999999999778e-02 5.185839814160090322e-01
6.250000000000000000e-02 5.290930209069706347e-01
6.500000000000000222e-02 5.391324108675779048e-01
6.750000000000000444e-02 5.501868498131543550e-01
7.000000000000000666e-02 5.600595899404119393e-01
7.249999999999999500e-02 5.689627310372682434e-01
7.499999999999999722e-02 5.773103726896288146e-01
7.749999999999999944e-02 5.860519139480799833e-01
8.000000000000000167e-02 5.955812544187498725e-01
8.250000000000000389e-02 6.034693465306404381e-01
8.500000000000000611e-02 6.128168871831111142e-01
8.750000000000000833e-02 6.203666296333671948e-01
8.999999999999999667e-02 6.269215230784770387e-01
9.249999999999999889e-02 6.345874154125837885e-01
9.500000000000000111e-02 6.420412079587833887e-01
9.750000000000000333e-02 6.491920008079994364e-01
1.000000000000000056e-01 6.565296434703554729e-01
1.025000000000000078e-01 6.645288354711720302e-01
1.049999999999999961e-01 6.714877285122724526e-01
1.074999999999999983e-01 6.791586708413280826e-01
1.100000000000000006e-01 6.853499646500378351e-01
1.125000000000000028e-01 6.918745581254441834e-01
1.150000000000000050e-01 6.984143015856971726e-01
1.175000000000000072e-01 7.050499949500060870e-01
1.199999999999999956e-01 7.119078880921119179e-01
1.224999999999999978e-01 7.175891324108676361e-01
1.250000000000000000e-01 7.236036763963269447e-01
1.275000000000000022e-01 7.302393697606568423e-01
1.300000000000000044e-01 7.361478638521475881e-01
1.325000000000000067e-01 7.424199575800329853e-01
1.350000000000000089e-01 7.477426522573444867e-01
1.375000000000000111e-01 7.523027976972095354e-01
1.400000000000000133e-01 7.569184930815048284e-01
1.425000000000000155e-01 7.625896374103717790e-01
1.449999999999999900e-01 7.678264821735126811e-01
1.474999999999999922e-01 7.720583779416152481e-01
1.499999999999999944e-01 7.763963236036672821e-01
1.524999999999999967e-01 7.803605696394235736e-01
1.549999999999999989e-01 7.863195636804334310e-01
1.575000000000000011e-01 7.919301080699042705e-01
1.600000000000000033e-01 7.968589031410993062e-01
1.625000000000000056e-01 8.022674477325487663e-01
1.650000000000000078e-01 8.088677911322121883e-01
1.675000000000000100e-01 8.145389354610678145e-01
1.700000000000000122e-01 8.192859307140786251e-01
1.725000000000000144e-01 8.237198262801804782e-01
1.750000000000000167e-01 8.285375214624834950e-01
1.774999999999999911e-01 8.330875669124069294e-01
1.799999999999999933e-01 8.376224623775264666e-01
1.824999999999999956e-01 8.419907080092983165e-01
1.849999999999999978e-01 8.452328047672039713e-01
1.875000000000000000e-01 8.477073022927065216e-01
1.900000000000000022e-01 8.512776487223376876e-01
1.925000000000000044e-01 8.547469952530036830e-01
1.950000000000000067e-01 8.582213917786255530e-01
1.975000000000000089e-01 8.632107867892045983e-01
2.000000000000000111e-01 8.673113826886087452e-01
2.025000000000000133e-01 8.711392788607248416e-01
2.050000000000000155e-01 8.751035248964719182e-01
2.075000000000000178e-01 8.798000201999720549e-01
2.099999999999999922e-01 8.840066659933277782e-01
2.124999999999999944e-01 8.873649126350826588e-01
2.149999999999999967e-01 8.917533582466397046e-01
2.174999999999999989e-01 8.948742551257489186e-01
2.200000000000000011e-01 8.989445510554510133e-01
2.225000000000000033e-01 9.041359458640364499e-01
2.250000000000000056e-01 9.081304918695061179e-01
2.275000000000000078e-01 9.117614382385603733e-01
2.300000000000000100e-01 9.143318856681140749e-01
2.325000000000000122e-01 9.178416321583725557e-01
2.350000000000000144e-01 9.211645288354809447e-01
2.375000000000000167e-01 9.245581254418674400e-01
2.399999999999999911e-01 9.281638218361756287e-01
2.424999999999999933e-01 9.307494192505785247e-01
2.449999999999999956e-01 9.349510150489827032e-01
2.474999999999999978e-01 9.373194626805443352e-01
2.500000000000000000e-01 9.412332087667962810e-01
2.525000000000000022e-01 9.425563074436922317e-01
2.550000000000000044e-01 9.449954550045426283e-01
2.575000000000000067e-01 9.479547520452442644e-01
2.600000000000000089e-01 9.521108978891021923e-01
2.625000000000000111e-01 9.540854459145542421e-01
2.650000000000000133e-01 9.568427431572565922e-01
2.675000000000000155e-01 9.604231895768101657e-01
2.700000000000000178e-01 9.635188364811633210e-01
2.725000000000000200e-01 9.650237349762335048e-01
2.750000000000000222e-01 9.678466821532623054e-01
2.775000000000000244e-01 9.700484799515578516e-01
2.800000000000000266e-01 9.719371780628336399e-01
2.825000000000000289e-01 9.748156751842700363e-01
2.850000000000000311e-01 9.775628724371003830e-01
2.875000000000000333e-01 9.804969195030721618e-01
2.899999999999999800e-01 9.831784668215221012e-01
2.924999999999999822e-01 9.854408645591206106e-01
2.949999999999999845e-01 9.870164629835528336e-01
2.974999999999999867e-01 9.900565599434429931e-01
2.999999999999999889e-01 9.922028077972143700e-01
3.024999999999999911e-01 9.934653065347121004e-01
3.049999999999999933e-01 9.954045045955168813e-01
3.074999999999999956e-01 9.970659529340736293e-01
3.099999999999999978e-01 9.979699020300785151e-01
3.125000000000000000e-01 9.997727502272766298e-01
3.150000000000000022e-01 1.001701848298171216e+00
3.175000000000000044e-01 1.002479547520483960e+00
3.200000000000000067e-01 1.003742046257958931e+00
3.225000000000000089e-01 1.004883345116694304e+00
3.250000000000000111e-01 1.006908393091583864e+00
3.275000000000000133e-01 1.008792041207944079e+00
3.300000000000000155e-01 1.010347439652559798e+00
3.325000000000000178e-01 1.011801838198198356e+00
3.350000000000000200e-01 1.012922937077030294e+00
3.375000000000000222e-01 1.014251085748882897e+00
3.400000000000000244e-01 1.015543884456089119e+00
3.425000000000000266e-01 1.016563983436029162e+00
3.450000000000000289e-01 1.018003231996772229e+00
3.475000000000000311e-01 1.018538531461513186e+00
3.500000000000000333e-01 1.019669730330279744e+00
3.524999999999999800e-01 1.020826179173789594e+00
3.549999999999999822e-01 1.023083526916457320e+00
3.574999999999999845e-01 1.026456923543084043e+00
3.599999999999999867e-01 1.026941723058268918e+00
3.624999999999999889e-01 1.028810221189778051e+00
3.649999999999999911e-01 1.030658519341500323e+00
3.674999999999999933e-01 1.031729118270880097e+00
3.699999999999999956e-01 1.032713867286150888e+00
3.724999999999999978e-01 1.033587516412497020e+00
3.750000000000000000e-01 1.034425815574191221e+00
3.775000000000000022e-01 1.035612564387430767e+00
3.800000000000000044e-01 1.035102514897515480e+00
3.825000000000000067e-01 1.037097262902761940e+00
3.850000000000000089e-01 1.038294111705881928e+00
3.875000000000000111e-01 1.038980911019075304e+00
3.900000000000000133e-01 1.042005857994161122e+00
3.925000000000000155e-01 1.043349156650852150e+00
3.950000000000000178e-01 1.044333905666097406e+00
3.975000000000000200e-01 1.044232905767084718e+00
4.000000000000000222e-01 1.043798606201393309e+00
4.025000000000000244e-01 1.045020704979263915e+00
4.050000000000000266e-01 1.045293404706561180e+00
4.075000000000000289e-01 1.046066053933934370e+00
4.100000000000000311e-01 1.047040702959301850e+00
4.125000000000000333e-01 1.047550752449245781e+00
4.150000000000000355e-01 1.047050802949220927e+00
4.174999999999999822e-01 1.047525502474523806e+00
4.199999999999999845e-01 1.048045651954312429e+00
4.224999999999999867e-01 1.048838501161539316e+00
4.249999999999999889e-01 1.050949399050580269e+00
4.274999999999999911e-01 1.050868599131413728e+00
4.299999999999999933e-01 1.051535198464796483e+00
4.324999999999999956e-01 1.053050196949826045e+00
4.349999999999999978e-01 1.052984547015452632e+00
4.375000000000000000e-01 1.052939097060874518e+00
4.400000000000000022e-01 1.054080395919602564e+00
4.425000000000000044e-01 1.053767296232710704e+00
4.450000000000000067e-01 1.054342995657008064e+00
4.475000000000000089e-01 1.053721846278149687e+00
4.500000000000000111e-01 1.053999596000383621e+00
4.525000000000000133e-01 1.054065245934757034e+00
4.550000000000000155e-01 1.053524896475117600e+00
4.575000000000000178e-01 1.053691546308479499e+00
4.600000000000000200e-01 1.054398545601469506e+00
4.625000000000000222e-01 1.053519846480129640e+00
4.650000000000000244e-01 1.053327946672011795e+00
4.675000000000000266e-01 1.052696697303299844e+00
4.700000000000000289e-01 1.053045146954859401e+00
4.725000000000000311e-01 1.054348045651950283e+00
4.750000000000000333e-01 1.054908595091408996e+00
4.775000000000000355e-01 1.054580345419672938e+00
4.799999999999999822e-01 1.054923745076254749e+00
4.824999999999999845e-01 1.055262094737913880e+00
4.849999999999999867e-01 1.055034844965173635e+00
4.874999999999999889e-01 1.054408645591335958e+00
4.899999999999999911e-01 1.054065245934772577e+00
4.924999999999999933e-01 1.054115745884263378e+00
4.949999999999999956e-01 1.053731946268034347e+00
4.974999999999999978e-01 1.053332996667015298e+00
5.000000000000000000e-01 1.053221896778099076e+00
5.025000000000000577e-01 1.053479446520549256e+00
5.050000000000000044e-01 1.052045247954744411e+00
5.075000000000000622e-01 1.052282597717397961e+00
5.100000000000000089e-01 1.050969599030398216e+00
5.124999999999999556e-01 1.050464599535386956e+00
5.150000000000000133e-01 1.050181799818207695e+00
5.174999999999999600e-01 1.050504999495007086e+00
5.200000000000000178e-01 1.048656701343305908e+00
5.224999999999999645e-01 1.048454701545303180e+00
5.250000000000000222e-01 1.046959903040082907e+00
5.274999999999999689e-01 1.046055953944052375e+00
5.300000000000000266e-01 1.045434804565199771e+00
5.324999999999999734e-01 1.045086354913642879e+00
5.350000000000000311e-01 1.044515705484287960e+00
5.374999999999999778e-01 1.043652156347843585e+00
5.400000000000000355e-01 1.043222906777093284e+00
5.424999999999999822e-01 1.041233208766796370e+00
5.450000000000000400e-01 1.040238359761649134e+00
5.474999999999999867e-01 1.039571760428239511e+00
5.500000000000000444e-01 1.038854661145325098e+00
5.524999999999999911e-01 1.037607312392683001e+00
5.550000000000000488e-01 1.036102413897586505e+00
5.574999999999999956e-01 1.034430865569142100e+00
5.600000000000000533e-01 1.033638016361983603e+00
5.625000000000000000e-01 1.031587718412283916e+00
5.650000000000000577e-01 1.030375719624279984e+00
5.675000000000000044e-01 1.029931320068683931e+00
5.700000000000000622e-01 1.027598222401775230e+00
5.725000000000000089e-01 1.025467124532875030e+00
5.750000000000000666e-01 1.024492475507521760e+00
5.775000000000000133e-01 1.023351176648823468e+00
5.799999999999999600e-01 1.022346227653771589e+00
5.825000000000000178e-01 1.021225128774871482e+00
5.849999999999999645e-01 1.020452479547520941e+00
5.875000000000000222e-01 1.019669730330269974e+00
5.899999999999999689e-01 1.018897081102898117e+00
5.925000000000000266e-01 1.017119482880525450e+00
5.949999999999999734e-01 1.016392283607791658e+00
5.975000000000000311e-01 1.014892435107563440e+00
5.999999999999999778e-01 1.014331885668113387e+00
6.025000000000000355e-01 1.013084536915491274e+00
6.049999999999999822e-01 1.011483688516352730e+00
6.075000000000000400e-01 1.010312089687860793e+00
6.099999999999999867e-01 1.008423391576576567e+00
6.125000000000000444e-01 1.006681143318886029e+00
6.149999999999999911e-01 1.004918695081292501e+00
6.175000000000000488e-01 1.003105746894169759e+00
6.199999999999999956e-01 1.000570649429420200e+00
6.225000000000000533e-01 9.991566508434260863e-01
6.250000000000000000e-01 9.972376527623595388e-01
6.275000000000000577e-01 9.963084536915574052e-01
6.300000000000000044e-01 9.947480052521029403e-01
6.325000000000000622e-01 9.928997071003692332e-01
6.350000000000000089e-01 9.912988587011113406e-01
6.375000000000000666e-01 9.889203110796955798e-01
6.400000000000000133e-01 9.865670134330031260e-01
6.424999999999999600e-01 9.832744167255611512e-01
6.450000000000000178e-01 9.814362185638401126e-01
6.474999999999999645e-01 9.794162205837579904e-01
6.500000000000000222e-01 9.783506716493974853e-01
6.524999999999999689e-01 9.765680234320484043e-01
6.550000000000000266e-01 9.750732249268139196e-01
6.574999999999999734e-01 9.743157256842863712e-01
6.600000000000000311e-01 9.715584284415200722e-01
6.624999999999999778e-01 9.705888294110934789e-01
6.650000000000000355e-01 9.686344813654386154e-01
6.674999999999999822e-01 9.672406827593647005e-01
6.700000000000000400e-01 9.649429350571268049e-01
6.724999999999999867e-01 9.631501868497764907e-01
6.750000000000000444e-01 9.599939400060349959e-01
6.774999999999999911e-01 9.573578426421874843e-01
6.800000000000000488e-01 9.552974447025490701e-01
6.824999999999999956e-01 9.521361478638624698e-01
6.850000000000000533e-01 9.494192505807717009e-01
6.875000000000000000e-01 9.470356529643083610e-01
6.900000000000000577e-01 9.440864559134723999e-01
6.925000000000000044e-01 9.410413089587053026e-01
6.950000000000000622e-01 9.370619129380770573e-01
6.975000000000000089e-01 9.348651651348773850e-01
7.000000000000000666e-01 9.326280173719709854e-01
7.025000000000000133e-01 9.295576204424207400e-01
7.049999999999999600e-01 9.275830724168940833e-01
7.075000000000000178e-01 9.230431269568611929e-01
7.099999999999999645e-01 9.183718816281440933e-01
7.125000000000000222e-01 9.158064841936180978e-01
7.149999999999999689e-01 9.126350873648391149e-01
7.175000000000000266e-01 9.095949904049802637e-01
7.199999999999999734e-01 9.063124936874714654e-01
7.225000000000000311e-01 9.038682961316226727e-01
7.249999999999999778e-01 8.998030501969480621e-01
7.275000000000000355e-01 8.957984042016079451e-01
7.299999999999999822e-01 8.918998081001461298e-01
7.325000000000000400e-01 8.878901121098436988e-01
7.349999999999999867e-01 8.847035652963711749e-01
7.375000000000000444e-01 8.827845672154410739e-01
7.399999999999999911e-01 8.803959196040125335e-01
7.425000000000000488e-01 8.761539238460244183e-01
7.449999999999999956e-01 8.730178769821549389e-01
7.475000000000000533e-01 8.690182809817343923e-01
7.500000000000000000e-01 8.654125845874404144e-01
7.525000000000000577e-01 8.613220886779118235e-01
7.550000000000000044e-01 8.571103928895553725e-01
7.575000000000000622e-01 8.534945965053537531e-01
7.600000000000000089e-01 8.496970003030298590e-01
7.625000000000000666e-01 8.460711039289521285e-01
7.650000000000000133e-01 8.427734572265279667e-01
7.675000000000000711e-01 8.385365114634651951e-01
7.700000000000000178e-01 8.344561155438980915e-01
7.724999999999999645e-01 8.314412685587285745e-01
7.750000000000000222e-01 8.276638723361202654e-01
7.774999999999999689e-01 8.229875770124011058e-01
7.800000000000000266e-01 8.188566811433275472e-01
7.824999999999999734e-01 8.152711847288515168e-01
7.850000000000000311e-01 8.114836885163783098e-01
7.874999999999999778e-01 8.071204928794827316e-01
7.900000000000000355e-01 8.026108473891554462e-01
7.924999999999999822e-01 7.978386021614113366e-01
7.950000000000000400e-01 7.942783557216358536e-01
7.974999999999999867e-01 7.895667104332602104e-01
8.000000000000000444e-01 7.857438642560510278e-01
8.024999999999999911e-01 7.817190182810179744e-01
8.050000000000000488e-01 7.773406726593350413e-01
8.074999999999999956e-01 7.723765276235156074e-01
8.100000000000000533e-01 7.674123825876165705e-01
8.125000000000000000e-01 7.629431370568170445e-01
8.150000000000000577e-01 7.581405918594071869e-01
8.175000000000000044e-01 7.526865973133709531e-01
8.200000000000000622e-01 7.480759519240336441e-01
8.225000000000000089e-01 7.425512574487328488e-01
8.250000000000000666e-01 7.378901121099005200e-01
8.275000000000000133e-01 7.328148671850869267e-01
8.300000000000000711e-01 7.282648217352004627e-01
8.325000000000000178e-01 7.229219270780504747e-01
8.349999999999999645e-01 7.178921321078945983e-01
8.375000000000000222e-01 7.134279365720714861e-01
8.399999999999999689e-01 7.079739420260551253e-01
8.425000000000000266e-01 7.012624987374891372e-01
8.449999999999999734e-01 6.948136551863995924e-01
8.475000000000000311e-01 6.888597111403015338e-01
8.499999999999999778e-01 6.834612665386856634e-01
8.525000000000000355e-01 6.785072214928191681e-01
8.549999999999999822e-01 6.734420765579642865e-01
8.575000000000000400e-01 6.685789314210467404e-01
8.599999999999999867e-01 6.629885870114009538e-01
8.625000000000000444e-01 6.566457933542124703e-01
8.649999999999999911e-01 6.505807494192481499e-01
8.675000000000000488e-01 6.425916574083601063e-01
8.699999999999999956e-01 6.359105140895110475e-01
8.725000000000000533e-01 6.301181698818453247e-01
8.750000000000000000e-01 6.223765276235667665e-01
8.775000000000000577e-01 6.164882335117652934e-01
8.800000000000000044e-01 6.102009897989632004e-01
8.825000000000000622e-01 6.029340470659491080e-01
8.850000000000000089e-01 5.958539541460453615e-01
8.875000000000000666e-01 5.885264114735975216e-01
8.900000000000000133e-01 5.810726189273850428e-01
8.925000000000000711e-01 5.732047267953163106e-01
8.950000000000000178e-01 5.649782850217490715e-01
8.974999999999999645e-01 5.573982426017665137e-01
9.000000000000000222e-01 5.500504999494865155e-01
9.024999999999999689e-01 5.414554085446183773e-01
9.050000000000000266e-01 5.331885668114637600e-01
9.074999999999999734e-01 5.263357236642605130e-01
9.100000000000000311e-01 5.183769316230695257e-01
9.124999999999999778e-01 5.110746389252909250e-01
9.150000000000000355e-01 5.028885971114476217e-01
9.174999999999999822e-01 4.943490556508919331e-01
9.200000000000000400e-01 4.863751136248879448e-01
9.224999999999999867e-01 4.776992223008079685e-01
9.250000000000000444e-01 4.695838804161212576e-01
9.274999999999999911e-01 4.601555398445043576e-01
9.300000000000000488e-01 4.511059488940617479e-01
9.324999999999999956e-01 4.421270578730059353e-01
9.350000000000000533e-01 4.318907181092896397e-01
9.375000000000000000e-01 4.211695788304751775e-01
9.400000000000000577e-01 4.105191394808201943e-01
9.425000000000000044e-01 4.008332491667402908e-01
9.450000000000000622e-01 3.890263609736394068e-01
9.475000000000000089e-01 3.777446722553406966e-01
9.500000000000000666e-01 3.664377335622276410e-01
9.525000000000000133e-01 3.542672457327171176e-01
9.550000000000000711e-01 3.416624583375636459e-01
9.575000000000000178e-01 3.296131703868468432e-01
9.599999999999999645e-01 3.174527825472068798e-01
9.625000000000000222e-01 3.042419957580279055e-01
9.649999999999999689e-01 2.914503585496476257e-01
9.675000000000000266e-01 2.781183718816692130e-01
9.699999999999999734e-01 2.634935865063852134e-01
9.725000000000000311e-01 2.483385516614504129e-01
9.749999999999999778e-01 2.333602666397382452e-01
9.775000000000000355e-01 2.169629330370611286e-01
9.799999999999999822e-01 2.000807999191778208e-01
9.825000000000000400e-01 1.823856176143436869e-01
9.849999999999999867e-01 1.629330370669180295e-01
9.875000000000000444e-01 1.425866074133750883e-01
9.899999999999999911e-01 1.198313301686852184e-01
9.925000000000000488e-01 9.598525401477786545e-02
9.949999999999999956e-01 6.852843147157443304e-02
9.975000000000000533e-01 3.740531259464887487e-02
1.000000000000000000e+00 0.000000000000000000e+00


==> rescaledyck_asm0_N50.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000042e-02 2.638741677737661551e-01
4.000000000000000083e-02 3.875267968967225918e-01
5.999999999999999778e-02 4.775845335976869888e-01
8.000000000000000167e-02 5.466597460775991513e-01
1.000000000000000056e-01 6.020370411116415799e-01
1.199999999999999956e-01 6.529435872816979902e-01
1.400000000000000133e-01 6.946515319552656331e-01
1.600000000000000033e-01 7.291891381952210205e-01
1.799999999999999933e-01 7.603558283588253142e-01
2.000000000000000111e-01 7.902227161370477537e-01
2.200000000000000011e-01 8.152760500265702204e-01
2.399999999999999911e-01 8.370013184678564144e-01
2.600000000000000089e-01 8.550271493507213272e-01
2.800000000000000266e-01 8.704390919201872023e-01
2.999999999999999889e-01 8.809374958020426138e-01
3.200000000000000067e-01 8.884792063457607192e-01
3.400000000000000244e-01 8.994204000512074915e-01
3.599999999999999867e-01 9.092617609690485381e-01
3.800000000000000044e-01 9.152465653588650607e-01
4.000000000000000222e-01 9.181746916116280133e-01
4.199999999999999845e-01 9.216313089441648954e-01
4.400000000000000022e-01 9.238738251474968299e-01
4.600000000000000200e-01 9.224597544205599409e-01
4.799999999999999822e-01 9.197887319363251546e-01
5.000000000000000000e-01 9.132754364667542424e-01
5.200000000000000178e-01 9.034055084635106425e-01
5.400000000000000355e-01 8.922072109894980674e-01
5.600000000000000533e-01 8.848940371289613083e-01
5.799999999999999600e-01 8.729387118920513000e-01
5.999999999999999778e-01 8.574125009810319442e-01
6.199999999999999956e-01 8.408293079104848244e-01
6.400000000000000133e-01 8.245175021511599311e-01
6.600000000000000311e-01 8.062631345851407616e-01
6.800000000000000488e-01 7.842093446618680908e-01
7.000000000000000666e-01 7.588417728329860390e-01
7.199999999999999734e-01 7.312888189715915921e-01
7.399999999999999911e-01 7.050213839528831627e-01
7.600000000000000089e-01 6.761543441633858231e-01
7.800000000000000266e-01 6.443448945784706616e-01
8.000000000000000444e-01 6.116355818036447456e-01
8.200000000000000622e-01 5.731128671513789907e-01
8.399999999999999689e-01 5.310335503677008351e-01
8.599999999999999867e-01 4.871402236616085846e-01
8.800000000000000044e-01 4.389475506038523211e-01
9.000000000000000222e-01 3.864412476517972705e-01
9.200000000000000400e-01 3.297498666897064612e-01
9.400000000000000577e-01 2.635599298344762920e-01
9.599999999999999645e-01 1.880142725130496406e-01
9.799999999999999822e-01 1.038556389456953277e-01
1.000000000000000000e+00 0.000000000000000000e+00


==> rescaledyck_asm0_N800.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.250000000000000026e-03 6.994541103944852678e-02
2.500000000000000052e-03 1.068968785782631603e-01
3.749999999999999861e-03 1.319539092288439797e-01
5.000000000000000104e-03 1.538624124678334981e-01
6.250000000000000347e-03 1.752680259119160089e-01
7.499999999999999722e-03 1.909232038751061677e-01
8.750000000000000833e-03 2.039764737689950813e-01
1.000000000000000021e-02 2.187789255582125447e-01
1.124999999999999958e-02 2.318103306784099205e-01
1.250000000000000069e-02 2.431800129980452307e-01
1.375000000000000007e-02 2.560146351550180444e-01
1.499999999999999944e-02 2.687836629909161612e-01
1.625000000000000056e-02 2.794318077787283916e-01
1.750000000000000167e-02 2.883745002185953976e-01
1.874999999999999931e-02 2.969017619583217971e-01
2.000000000000000042e-02 3.060849669087965519e-01
2.125000000000000153e-02 3.162958162227766379e-01
2.249999999999999917e-02 3.262661530261491416e-01
2.375000000000000028e-02 3.361271659610635676e-01
2.500000000000000139e-02 3.456383425169122781e-01
2.624999999999999903e-02 3.522633689454689465e-01
2.750000000000000014e-02 3.623211648436079346e-01
2.875000000000000125e-02 3.672844684716026209e-01
2.999999999999999889e-02 3.745654381109074782e-01
3.125000000000000000e-02 3.830708350769422288e-01
3.250000000000000111e-02 3.887119466893766417e-01
3.375000000000000222e-02 3.962334288392893589e-01
3.500000000000000333e-02 4.015684336200412430e-01
3.624999999999999750e-02 4.123259022763114956e-01
3.749999999999999861e-02 4.226679402324411416e-01
3.874999999999999972e-02 4.303206110245034743e-01
4.000000000000000083e-02 4.350215373681987630e-01
4.125000000000000194e-02 4.398755171277354270e-01
4.250000000000000305e-02 4.479436186199380332e-01
4.374999999999999722e-02 4.548310223327941548e-01
4.499999999999999833e-02 4.619370737825660433e-01
4.624999999999999944e-02 4.681466695109824383e-01
4.750000000000000056e-02 4.751652618659878424e-01
4.875000000000000167e-02 4.823587724105264929e-01
5.000000000000000278e-02 4.898583897867473946e-01
5.124999999999999695e-02 4.948216934147420809e-01
5.249999999999999806e-02 4.988666765476891807e-01
5.374999999999999917e-02 5.043110051968990870e-01
5.500000000000000028e-02 5.100614406777915777e-01
5.625000000000000139e-02 5.139096408475144484e-01
5.750000000000000250e-02 5.182607308121440770e-01
5.874999999999999667e-02 5.242954083510271701e-01
5.999999999999999778e-02 5.299365199634615831e-01
6.124999999999999889e-02 5.354901724811298447e-01
6.250000000000000000e-02 5.432303023679581067e-01
6.375000000000000111e-02 5.476469866536628484e-01
6.500000000000000222e-02 5.516919697866097261e-01
6.625000000000000333e-02 5.583607257625498033e-01
6.750000000000000444e-02 5.633896237116191585e-01
6.875000000000000555e-02 5.666037454442853782e-01
7.000000000000000666e-02 5.708236467667656688e-01
7.124999999999999389e-02 5.783013993692946997e-01
7.249999999999999500e-02 5.844891303240196123e-01
7.374999999999999611e-02 5.892556509887897365e-01
7.499999999999999722e-02 5.923823136266892497e-01
7.624999999999999833e-02 5.982202082023481138e-01
7.749999999999999944e-02 6.046921812150637399e-01
7.875000000000000056e-02 6.083873279689451241e-01
8.000000000000000167e-02 6.132194429547900283e-01
8.125000000000000278e-02 6.176798567878779567e-01
8.250000000000000389e-02 6.208283841994689523e-01
8.375000000000000500e-02 6.257042287326973762e-01
8.500000000000000611e-02 6.306019380396169494e-01
8.624999999999999334e-02 6.361774553309766933e-01
8.749999999999999445e-02 6.416217839801866551e-01
8.874999999999999556e-02 6.434802897439733105e-01
8.999999999999999667e-02 6.467381410240227169e-01
9.124999999999999778e-02 6.491651309037909101e-01
9.249999999999999889e-02 6.545875947793092786e-01
9.375000000000000000e-02 6.585669835911813763e-01
9.500000000000000111e-02 6.618029700975391894e-01
9.625000000000000222e-02 6.647109849985231023e-01
9.750000000000000333e-02 6.683842669787125601e-01
9.875000000000000444e-02 6.715546591639955931e-01
1.000000000000000056e-01 6.741347024596051618e-01
1.012500000000000067e-01 6.785295219716179771e-01
1.024999999999999939e-01 6.830555301257804635e-01
1.037499999999999950e-01 6.880406985274667431e-01
1.049999999999999961e-01 6.907519304652262049e-01
1.062499999999999972e-01 6.908175247863008739e-01
1.074999999999999983e-01 6.935068919503681872e-01
1.087499999999999994e-01 6.961962591144360557e-01
1.100000000000000006e-01 6.986888433152790290e-01
1.112500000000000017e-01 7.021434775585527754e-01
1.125000000000000028e-01 7.041331719644888798e-01
1.137500000000000039e-01 7.057293004439765260e-01
1.150000000000000050e-01 7.073472936971550995e-01
1.162500000000000061e-01 7.079157778131370815e-01
1.174999999999999933e-01 7.116546541144016524e-01
1.187499999999999944e-01 7.132507825938887436e-01
1.199999999999999956e-01 7.190886771695476076e-01
1.212499999999999967e-01 7.223465284495969030e-01
1.224999999999999978e-01 7.265227002246941179e-01
1.237499999999999989e-01 7.298242810521266000e-01
1.250000000000000000e-01 7.297368219573598935e-01
1.262500000000000011e-01 7.298242810521266000e-01
1.275000000000000022e-01 7.311143026999313843e-01
1.287500000000000033e-01 7.333445096164750154e-01
1.300000000000000044e-01 7.351374210591866687e-01
1.312500000000000056e-01 7.369959268229734350e-01
1.325000000000000067e-01 7.393135928342833285e-01
1.337500000000000078e-01 7.432929816461559813e-01
1.350000000000000089e-01 7.450202987677924105e-01
1.362500000000000100e-01 7.465071033788222010e-01
1.375000000000000111e-01 7.479064488950848411e-01
1.387500000000000122e-01 7.535038309601360673e-01
1.400000000000000133e-01 7.568710061086436625e-01
1.412499999999999867e-01 7.584671345881307536e-01
1.424999999999999878e-01 7.623590643052367000e-01
1.437499999999999889e-01 7.666008304014085839e-01
1.449999999999999900e-01 7.702303828342148551e-01
1.462499999999999911e-01 7.705364896658976059e-01
1.474999999999999922e-01 7.709081908186545817e-01
1.487499999999999933e-01 7.726573727139830483e-01
1.499999999999999944e-01 7.748438500831436038e-01
1.512499999999999956e-01 7.777081354367439969e-01
1.524999999999999967e-01 7.814032821906253812e-01
1.537499999999999978e-01 7.828244924805800586e-01
1.549999999999999989e-01 7.849453755286655010e-01
1.562500000000000000e-01 7.899524087040432629e-01
1.575000000000000011e-01 7.909363235201657405e-01
1.587500000000000022e-01 7.951562248426455870e-01
1.600000000000000033e-01 7.995073148072756597e-01
1.612500000000000044e-01 8.025683831241005040e-01
1.625000000000000056e-01 8.077503344890117898e-01
1.637500000000000067e-01 8.089528970420498677e-01
1.650000000000000078e-01 8.114892107902763607e-01
1.662500000000000089e-01 8.146377382018673563e-01
1.675000000000000100e-01 8.168242155710279118e-01
1.687500000000000111e-01 8.197103656983203424e-01
1.700000000000000122e-01 8.207380100618250074e-01
1.712500000000000133e-01 8.223560033150041360e-01
1.724999999999999867e-01 8.248267227421554049e-01
1.737499999999999878e-01 8.259636909741193689e-01
1.749999999999999889e-01 8.273411717166908597e-01
1.762499999999999900e-01 8.300742684281408046e-01
1.774999999999999911e-01 8.310800480179554306e-01
1.787499999999999922e-01 8.325012583079099970e-01
1.799999999999999933e-01 8.316266673602458193e-01
1.812499999999999944e-01 8.336600913135649993e-01
1.824999999999999956e-01 8.374864267095957215e-01
1.837499999999999967e-01 8.394105267944567128e-01
1.849999999999999978e-01 8.422966769217490324e-01
1.862499999999999989e-01 8.443956951961434365e-01
1.875000000000000000e-01 8.469976032654440434e-01
1.887500000000000011e-01 8.487905147081566959e-01
1.900000000000000022e-01 8.515454761932986782e-01
1.912500000000000033e-01 8.542129785836745093e-01
1.925000000000000044e-01 8.566618332371347400e-01
1.937500000000000056e-01 8.602257913488658980e-01
1.950000000000000067e-01 8.603569799910162352e-01
1.962500000000000078e-01 8.621936209811109642e-01
1.975000000000000089e-01 8.659980916034506482e-01
1.987500000000000100e-01 8.698244269994814815e-01
2.000000000000000111e-01 8.714205554789684616e-01
2.012500000000000122e-01 8.737163567165874278e-01
2.025000000000000133e-01 8.776520159810764499e-01
2.037499999999999867e-01 8.804507070136026181e-01
2.049999999999999878e-01 8.852172276783727423e-01
2.062499999999999889e-01 8.888686448848701627e-01
2.074999999999999900e-01 8.907271506486568180e-01
2.087499999999999911e-01 8.914268234067886931e-01
2.099999999999999922e-01 8.921920904859945711e-01
2.112499999999999933e-01 8.940724610234723757e-01
2.124999999999999944e-01 8.955811304081933155e-01
2.137499999999999956e-01 8.941380553445475998e-01
2.149999999999999967e-01 8.970023406981478820e-01
2.162499999999999978e-01 8.976582839088965704e-01
2.174999999999999989e-01 8.987515225934763485e-01
2.187500000000000000e-01 9.019875090998346057e-01
2.200000000000000011e-01 9.029932886896482325e-01
2.212500000000000022e-01 9.062074104223144522e-01
2.225000000000000033e-01 9.086781298494657211e-01
2.237500000000000044e-01 9.114549561082998519e-01
2.250000000000000056e-01 9.135977039300773317e-01
2.262500000000000067e-01 9.154780744675551363e-01
2.275000000000000078e-01 9.174677688734912406e-01
2.287500000000000089e-01 9.191294916740534449e-01
2.300000000000000100e-01 9.201571360375591091e-01
2.312500000000000111e-01 9.236117702808329666e-01
2.325000000000000122e-01 9.255140055920028086e-01
2.337500000000000133e-01 9.284438852666783148e-01
2.349999999999999867e-01 9.299306898777071062e-01
2.362499999999999878e-01 9.331448116103733259e-01
2.374999999999999889e-01 9.354624776216832194e-01
2.387499999999999900e-01 9.357248549059828946e-01
2.399999999999999911e-01 9.365338515325719593e-01
2.412499999999999922e-01 9.391357596018735654e-01
2.424999999999999933e-01 9.403601869286037918e-01
2.437499999999999944e-01 9.413878312921093450e-01
2.449999999999999956e-01 9.437054973034192384e-01
2.462499999999999967e-01 9.454109496513646294e-01
2.474999999999999978e-01 9.477504804363666713e-01
2.487499999999999989e-01 9.497620396159938139e-01
2.500000000000000000e-01 9.491716907263212377e-01
2.512499999999999734e-01 9.516861397008556933e-01
2.525000000000000022e-01 9.545504250544559754e-01
2.537499999999999756e-01 9.572397922185238439e-01
2.550000000000000044e-01 9.573709808606731819e-01
2.562499999999999778e-01 9.601478071195073127e-01
2.575000000000000067e-01 9.608256151039470394e-01
2.587499999999999800e-01 9.609568037460963774e-01
2.600000000000000089e-01 9.617658003726864413e-01
2.612499999999999822e-01 9.638866834207718837e-01
2.625000000000000111e-01 9.662699437531570013e-01
2.637499999999999845e-01 9.658107835056327639e-01
2.650000000000000133e-01 9.692872825225986588e-01
2.662499999999999867e-01 9.701618734702629476e-01
2.675000000000000155e-01 9.716049485339085523e-01
2.687499999999999889e-01 9.733322656555459806e-01
2.700000000000000178e-01 9.750595827771824098e-01
2.712499999999999911e-01 9.783611636046148918e-01
2.725000000000000200e-01 9.827778478903191894e-01
2.737499999999999933e-01 9.824280115112542511e-01
2.750000000000000222e-01 9.830620899483109021e-01
2.762499999999999956e-01 9.824280115112542511e-01
2.775000000000000244e-01 9.817283387531224870e-01
2.787499999999999978e-01 9.821437694532635376e-01
2.800000000000000266e-01 9.831714138167682027e-01
2.812500000000000000e-01 9.832807376852265024e-01
2.824999999999999734e-01 9.852922968648546442e-01
2.837500000000000022e-01 9.859045105282191468e-01
2.849999999999999756e-01 9.861012934914437089e-01
2.862500000000000044e-01 9.865823185126598727e-01
2.874999999999999778e-01 9.847456775225652548e-01
2.887500000000000067e-01 9.842646525013479808e-01
2.899999999999999800e-01 9.880472583499966266e-01
2.912500000000000089e-01 9.867572367021922863e-01
2.924999999999999822e-01 9.857514571123777714e-01
2.937500000000000111e-01 9.878504753867731747e-01
2.949999999999999845e-01 9.890311731661181049e-01
2.962500000000000133e-01 9.899494936611664686e-01
2.974999999999999867e-01 9.904742482297658190e-01
2.987500000000000155e-01 9.926607255989253753e-01
2.999999999999999889e-01 9.946066904574794032e-01
3.012500000000000178e-01 9.958748473315925942e-01
3.024999999999999911e-01 9.972523280741631968e-01
3.037500000000000200e-01 9.971648689793969345e-01
3.049999999999999933e-01 9.980831894744432997e-01
3.062500000000000222e-01 1.000094748654072330e+00
3.074999999999999956e-01 1.001231716886035406e+00
3.087500000000000244e-01 1.001778336228325683e+00
3.099999999999999978e-01 1.005254835245291689e+00
3.112500000000000266e-01 1.004839404545149639e+00
3.125000000000000000e-01 1.006348073929870468e+00
3.137499999999999734e-01 1.005386023887439917e+00
3.150000000000000022e-01 1.003571247671036337e+00
3.162499999999999756e-01 1.003549382897345188e+00
3.175000000000000044e-01 1.001909524870476131e+00
3.187499999999999778e-01 1.005101781829450314e+00
3.200000000000000067e-01 1.005232970471598541e+00
3.212499999999999800e-01 1.007987931956741523e+00
3.225000000000000089e-01 1.010961541178799106e+00
3.237499999999999822e-01 1.011879861673847580e+00
3.250000000000000111e-01 1.013191748095344957e+00
3.262499999999999845e-01 1.013497854927025710e+00
3.275000000000000133e-01 1.014066339043009135e+00
3.287499999999999867e-01 1.014481769743149187e+00
3.300000000000000155e-01 1.016777570980768042e+00
3.312499999999999889e-01 1.017848944891655893e+00
3.325000000000000178e-01 1.020210340450349751e+00
3.337499999999999911e-01 1.020188475676658824e+00
3.350000000000000200e-01 1.021631550740304428e+00
3.362499999999999933e-01 1.025239238399418662e+00
3.375000000000000222e-01 1.027010285068438167e+00
3.387499999999999956e-01 1.028584548774234220e+00
3.400000000000000244e-01 1.029546598816664771e+00
3.412499999999999978e-01 1.028956249926992195e+00
3.425000000000000266e-01 1.028628278321618295e+00
3.437500000000000000e-01 1.029131168116524719e+00
3.449999999999999734e-01 1.028540819226852143e+00
3.462500000000000022e-01 1.029634057911430922e+00
3.474999999999999756e-01 1.033241745570547154e+00
3.487500000000000044e-01 1.034816009276343207e+00
3.499999999999999778e-01 1.034597361539426608e+00
3.512500000000000067e-01 1.037396052571951888e+00
3.524999999999999800e-01 1.037199269608728214e+00
3.537500000000000089e-01 1.038161319651158765e+00
3.549999999999999822e-01 1.035165845655408035e+00
3.562500000000000111e-01 1.036149760471529513e+00
3.574999999999999845e-01 1.038904721956672716e+00
3.587500000000000133e-01 1.037264863929803438e+00
3.599999999999999867e-01 1.037461646893026890e+00
3.612500000000000155e-01 1.039188964014664318e+00
3.624999999999999889e-01 1.041069334552141123e+00
3.637500000000000178e-01 1.040566444757234921e+00
3.649999999999999911e-01 1.041331711836441798e+00
3.662500000000000200e-01 1.043430730110835203e+00
3.674999999999999933e-01 1.042184438010413050e+00
3.687500000000000222e-01 1.042665463031630324e+00
3.699999999999999956e-01 1.041987655047189598e+00
3.712500000000000244e-01 1.042446815294713724e+00
3.724999999999999978e-01 1.044414644926958680e+00
3.737500000000000266e-01 1.045835855216911359e+00
3.750000000000000000e-01 1.043496324431910427e+00
3.762499999999999734e-01 1.044195997190042080e+00
3.775000000000000022e-01 1.043430730110835203e+00
3.787499999999999756e-01 1.044152267642658005e+00
3.800000000000000044e-01 1.044217861963733229e+00
3.812499999999999778e-01 1.043540053979294502e+00
3.825000000000000067e-01 1.044961264269247181e+00
3.837499999999999800e-01 1.045704666574763131e+00
3.850000000000000089e-01 1.043693107395133879e+00
3.862499999999999822e-01 1.042599868710555100e+00
3.875000000000000111e-01 1.041441035704899098e+00
3.887499999999999845e-01 1.044414644926958680e+00
3.900000000000000133e-01 1.044698886984948505e+00
3.912499999999999867e-01 1.044808210853405805e+00
3.925000000000000155e-01 1.043758701716209103e+00
3.937499999999999889e-01 1.043299541468684755e+00
3.950000000000000178e-01 1.045617207479996758e+00
3.962499999999999911e-01 1.046863499580416912e+00
3.975000000000000200e-01 1.045551613158921533e+00
3.987499999999999933e-01 1.047104012091024661e+00
4.000000000000000222e-01 1.047235200733174887e+00
4.012499999999999956e-01 1.047716225754390162e+00
4.025000000000000244e-01 1.046382474559201858e+00
4.037499999999999978e-01 1.047716225754390162e+00
4.050000000000000266e-01 1.048525222380979116e+00
4.062500000000000000e-01 1.049684055386635118e+00
4.074999999999999734e-01 1.048459628059904114e+00
4.087500000000000022e-01 1.050208809955232470e+00
4.099999999999999756e-01 1.049684055386635118e+00
4.112500000000000044e-01 1.049377948554952367e+00
4.124999999999999778e-01 1.049705920160326267e+00
4.137500000000000067e-01 1.050624240655374519e+00
4.149999999999999800e-01 1.052395287324394024e+00
4.162500000000000089e-01 1.052723258929767924e+00
4.174999999999999822e-01 1.053291743045749351e+00
4.187500000000000111e-01 1.053291743045749351e+00
4.199999999999999845e-01 1.053094960082525899e+00
4.212500000000000133e-01 1.055696868151827505e+00
4.224999999999999867e-01 1.055193978356919304e+00
4.237500000000000155e-01 1.056243487494116007e+00
4.249999999999999889e-01 1.056877565931172658e+00
4.262500000000000178e-01 1.059916769474307241e+00
4.274999999999999911e-01 1.059632527416315639e+00
4.287500000000000200e-01 1.060638307006130265e+00
4.299999999999999933e-01 1.060638307006130265e+00
4.312500000000000222e-01 1.062059517296084721e+00
4.324999999999999956e-01 1.062693595733141372e+00
4.337500000000000244e-01 1.064027346928327900e+00
4.349999999999999978e-01 1.062759190054214598e+00
4.362500000000000266e-01 1.063174620754356647e+00
4.375000000000000000e-01 1.063371403717580099e+00
4.387499999999999734e-01 1.062015787748700646e+00
4.400000000000000022e-01 1.062868513922673896e+00
4.412499999999999756e-01 1.062955973017440048e+00
4.425000000000000044e-01 1.066082635655339006e+00
4.437499999999999778e-01 1.066891632281928182e+00
4.450000000000000067e-01 1.068312842571882859e+00
4.462499999999999800e-01 1.068247248250807635e+00
4.475000000000000089e-01 1.066804173187162030e+00
4.487499999999999822e-01 1.066476201581788130e+00
4.500000000000000111e-01 1.067110280018844781e+00
4.512499999999999845e-01 1.065404827670900278e+00
4.525000000000000133e-01 1.063065296885897348e+00
4.537499999999999867e-01 1.063087161659590496e+00
4.550000000000000155e-01 1.064486507175852026e+00
4.562499999999999889e-01 1.064945667423376152e+00
4.575000000000000178e-01 1.065317368576134127e+00
4.587499999999999911e-01 1.064267859438935426e+00
4.600000000000000200e-01 1.066323148165946755e+00
4.612499999999999933e-01 1.067613169813752982e+00
4.625000000000000222e-01 1.065907717465806703e+00
4.637499999999999956e-01 1.067678764134826208e+00
4.650000000000000244e-01 1.066279418618564678e+00
4.662499999999999978e-01 1.067963006192817810e+00
4.675000000000000266e-01 1.066213824297489454e+00
4.687500000000000000e-01 1.066170094750105379e+00
4.699999999999999734e-01 1.065448557218282577e+00
4.712500000000000022e-01 1.064420912854776802e+00
4.724999999999999756e-01 1.063918023059870599e+00
4.737500000000000044e-01 1.063568186680805772e+00
4.749999999999999778e-01 1.064158535570478126e+00
4.762500000000000067e-01 1.067044685697769557e+00
4.774999999999999800e-01 1.064923802649685225e+00
4.787500000000000089e-01 1.064661425365384551e+00
4.799999999999999822e-01 1.063874293512486524e+00
4.812500000000000111e-01 1.063065296885897348e+00
4.824999999999999845e-01 1.062168841164542021e+00
4.837500000000000133e-01 1.061184926348420543e+00
4.849999999999999867e-01 1.060397794495522517e+00
4.862500000000000155e-01 1.058779801242342389e+00
4.874999999999999889e-01 1.057905210294678211e+00
4.887500000000000178e-01 1.057205537536548334e+00
4.899999999999999911e-01 1.060201011532297066e+00
4.912500000000000200e-01 1.060201011532297066e+00
4.924999999999999933e-01 1.059523203547858339e+00
4.937500000000000222e-01 1.059304555810941739e+00
4.949999999999999956e-01 1.058823530789726464e+00
4.962500000000000244e-01 1.058342505768511410e+00
4.974999999999999978e-01 1.057774021652529983e+00
4.987500000000000266e-01 1.057686562557763610e+00
5.000000000000000000e-01 1.055543814735986130e+00
5.012499999999999734e-01 1.055631273830752503e+00
5.024999999999999467e-01 1.056615188646873982e+00
5.037500000000000311e-01 1.058058263710519586e+00
5.050000000000000044e-01 1.058692342147576237e+00
5.062499999999999778e-01 1.058823530789726464e+00
5.074999999999999512e-01 1.057533509141922234e+00
5.087500000000000355e-01 1.057992669389444362e+00
5.100000000000000089e-01 1.057795886426220910e+00
5.112499999999999822e-01 1.059457609226783115e+00
5.124999999999999556e-01 1.060397794495522517e+00
5.137500000000000400e-01 1.058189452352670035e+00
5.150000000000000133e-01 1.057030619347014033e+00
5.162499999999999867e-01 1.056330946588884157e+00
5.174999999999999600e-01 1.055281437451685456e+00
5.187500000000000444e-01 1.054866006751545404e+00
5.200000000000000178e-01 1.054997195393695852e+00
5.212499999999999911e-01 1.054866006751545404e+00
5.224999999999999645e-01 1.055062789714770854e+00
5.237500000000000488e-01 1.054341252182946054e+00
5.250000000000000222e-01 1.053619714651123251e+00
5.262499999999999956e-01 1.054603629467246728e+00
5.274999999999999689e-01 1.052876312345609300e+00
5.287500000000000533e-01 1.052417152098085174e+00
5.300000000000000266e-01 1.052854447571918373e+00
5.312500000000000000e-01 1.053422931687899800e+00
5.324999999999999734e-01 1.053597849877432102e+00
5.337499999999999467e-01 1.051936127076869898e+00
5.350000000000000311e-01 1.052373422550703097e+00
5.362500000000000044e-01 1.052242233908552649e+00
5.374999999999999778e-01 1.052154774813786497e+00
5.387499999999999512e-01 1.053051230535141825e+00
5.400000000000000355e-01 1.051630020245187147e+00
5.412500000000000089e-01 1.049006247402194392e+00
5.424999999999999822e-01 1.047978603038688838e+00
5.437499999999999556e-01 1.045945179085370658e+00
5.450000000000000400e-01 1.047038417769951435e+00
5.462500000000000133e-01 1.048656411023129564e+00
5.474999999999999867e-01 1.046732310938268684e+00
5.487499999999999600e-01 1.046601122296118236e+00
5.500000000000000444e-01 1.046426204106585933e+00
5.512500000000000178e-01 1.046710446164575536e+00
5.524999999999999911e-01 1.046273150690744558e+00
5.537499999999999645e-01 1.046601122296118236e+00
5.550000000000000488e-01 1.045835855216911359e+00
5.562500000000000222e-01 1.044152267642658005e+00
5.574999999999999956e-01 1.045376694969389231e+00
5.587499999999999689e-01 1.043824296037284105e+00
5.600000000000000533e-01 1.043146488052845378e+00
5.612500000000000266e-01 1.043233947147611751e+00
5.625000000000000000e-01 1.044349050605883455e+00
5.637499999999999734e-01 1.042556139163171025e+00
5.649999999999999467e-01 1.042687327805321251e+00
5.662500000000000311e-01 1.044021079000509777e+00
5.675000000000000044e-01 1.044195997190042080e+00
5.687499999999999778e-01 1.042993434637004002e+00
5.699999999999999512e-01 1.042643598257937176e+00
5.712500000000000355e-01 1.039167099240971393e+00
5.725000000000000089e-01 1.039866771999103046e+00
5.737499999999999822e-01 1.039210828788355467e+00
5.749999999999999556e-01 1.040304067472936245e+00
5.762500000000000400e-01 1.039451341298962994e+00
5.775000000000000133e-01 1.039516935620038218e+00
5.787499999999999867e-01 1.040085419736019645e+00
5.799999999999999600e-01 1.040828822041533597e+00
5.812500000000000444e-01 1.041134928873216348e+00
5.825000000000000178e-01 1.040675768625692221e+00
5.837499999999999911e-01 1.040653903852001072e+00
5.849999999999999645e-01 1.038904721956672716e+00
5.862500000000000488e-01 1.037549105987793263e+00
5.875000000000000222e-01 1.038423696935457441e+00
5.887499999999999956e-01 1.037702159403634639e+00
5.899999999999999689e-01 1.038073860556392614e+00
5.912500000000000533e-01 1.039910501546487120e+00
5.925000000000000266e-01 1.038970316277747719e+00
5.937500000000000000e-01 1.037242999156110290e+00
5.949999999999999734e-01 1.037483511666718039e+00
5.962499999999999467e-01 1.037724024177325566e+00
5.975000000000000311e-01 1.036915027550736612e+00
5.987500000000000044e-01 1.035843653639848760e+00
5.999999999999999778e-01 1.035450087713399858e+00
6.012499999999999512e-01 1.032651396680872580e+00
6.025000000000000355e-01 1.034553631992042533e+00
6.037500000000000089e-01 1.034028877423443182e+00
6.049999999999999822e-01 1.033023097833630555e+00
6.062499999999999556e-01 1.032913773965173254e+00
6.075000000000000400e-01 1.030136947706339123e+00
6.087500000000000133e-01 1.030246271574796424e+00
6.099999999999999867e-01 1.029808976100963447e+00
6.112499999999999600e-01 1.028212847621478243e+00
6.125000000000000444e-01 1.026966555521054092e+00
6.137500000000000178e-01 1.025457886136333263e+00
6.149999999999999911e-01 1.025960775931241464e+00
6.162499999999999645e-01 1.025545345231101413e+00
6.175000000000000488e-01 1.025064320209886359e+00
6.187500000000000222e-01 1.021434767777078978e+00
6.199999999999999956e-01 1.021347308682314825e+00
6.212499999999999689e-01 1.019794909750207701e+00
6.225000000000000533e-01 1.016558923243851442e+00
6.237500000000000266e-01 1.012382751468753783e+00
6.250000000000000000e-01 1.011355107105248230e+00
6.262499999999999734e-01 1.009277953604547973e+00
6.274999999999999467e-01 1.010677299120807504e+00
6.287500000000000311e-01 1.013148018547958884e+00
6.300000000000000044e-01 1.015400090238195441e+00
6.312499999999999778e-01 1.014503634516840336e+00
6.324999999999999512e-01 1.014787876574829939e+00
6.337500000000000355e-01 1.015225172048663138e+00
6.350000000000000089e-01 1.015465684559270665e+00
6.362499999999999822e-01 1.015968574354179088e+00
6.374999999999999556e-01 1.015990439127868017e+00
6.387500000000000400e-01 1.015028389085437688e+00
6.400000000000000133e-01 1.012229698052914406e+00
6.412499999999999867e-01 1.011376971878941378e+00
6.424999999999999600e-01 1.009868302494220327e+00
6.437500000000000444e-01 1.010283733194360378e+00
6.450000000000000178e-01 1.010327462741742677e+00
6.462499999999999911e-01 1.009365412699312126e+00
6.474999999999999645e-01 1.008403362656881574e+00
6.487500000000000488e-01 1.006982152366929117e+00
6.500000000000000222e-01 1.008097255825198824e+00
6.512499999999999956e-01 1.005932643229730417e+00
6.524999999999999689e-01 1.004642621581923967e+00
6.537500000000000533e-01 1.003068357876132133e+00
6.550000000000000266e-01 1.002434279439073483e+00
6.562500000000000000e-01 1.002303090796923035e+00
6.574999999999999734e-01 1.004052272692251613e+00
6.587499999999999467e-01 1.002324955570616183e+00
6.600000000000000311e-01 1.003461923802579037e+00
6.612500000000000044e-01 1.004139731787019763e+00
6.624999999999999778e-01 1.004861269318842565e+00
6.637499999999999512e-01 1.003789895407954935e+00
6.650000000000000355e-01 1.002521738533841633e+00
6.662500000000000089e-01 1.000903745280659507e+00
6.674999999999999822e-01 9.996574531802393526e-01
6.687499999999999556e-01 1.000991204375427657e+00
6.700000000000000400e-01 9.998761009171538428e-01
6.712500000000000133e-01 9.995918588591641285e-01
6.724999999999999867e-01 9.980831894744432997e-01
6.737499999999999600e-01 9.959841712000498948e-01
6.750000000000000444e-01 9.932729392622909881e-01
6.762500000000000178e-01 9.915237573669625215e-01
6.774999999999999911e-01 9.896652516031767544e-01
6.787499999999999645e-01 9.876099628761655369e-01
6.800000000000000488e-01 9.877411515183158741e-01
6.812500000000000222e-01 9.868009662495744738e-01
6.824999999999999956e-01 9.855546741491543195e-01
6.837499999999999689e-01 9.859263753019121834e-01
6.850000000000000533e-01 9.838273570275148927e-01
6.862500000000000266e-01 9.817939330741966009e-01
6.875000000000000000e-01 9.807225591633088602e-01
6.887499999999999734e-01 9.816190148846641872e-01
6.899999999999999467e-01 9.806132352948516706e-01
6.912500000000000311e-01 9.781206510940072540e-01
6.925000000000000044e-01 9.785579465678403421e-01
6.937499999999999778e-01 9.785360817941473055e-01
6.949999999999999512e-01 9.778801385833996163e-01
6.962500000000000355e-01 9.750158532298013325e-01
6.975000000000000089e-01 9.748190702665757712e-01
6.987499999999999822e-01 9.756499316668559851e-01
6.999999999999999556e-01 9.752345009667159337e-01
7.012500000000000400e-01 9.749721236824152593e-01
7.025000000000000133e-01 9.728512406343288177e-01
7.037499999999999867e-01 9.720203792340487148e-01
7.049999999999999600e-01 9.701837382439559843e-01
7.062500000000000444e-01 9.688062575013814959e-01
7.075000000000000178e-01 9.664448619426914133e-01
7.087499999999999911e-01 9.630995515678738572e-01
7.099999999999999645e-01 9.624654731308192046e-01
7.112500000000000488e-01 9.575896285975877831e-01
7.125000000000000222e-01 9.561028239865599909e-01
7.137499999999999956e-01 9.534571863698761973e-01
7.149999999999999689e-01 9.513144385480967191e-01
7.162500000000000533e-01 9.502867941845910549e-01
7.175000000000000266e-01 9.492810145947785383e-01
7.187500000000000000e-01 9.472257258677673208e-01
7.199999999999999734e-01 9.472913201888424339e-01
7.212499999999999467e-01 9.460887576358043560e-01
7.225000000000000311e-01 9.441646575509434758e-01
7.237500000000000044e-01 9.409724005919692935e-01
7.249999999999999778e-01 9.386984641280394781e-01
7.262499999999999512e-01 9.375833606697696609e-01
7.275000000000000355e-01 9.348065344109355301e-01
7.287500000000000089e-01 9.313956297150468577e-01
7.299999999999999822e-01 9.305429035410736072e-01
7.312499999999999556e-01 9.295371239512570938e-01
7.325000000000000400e-01 9.268477567871912237e-01
7.337500000000000133e-01 9.246394146443365214e-01
7.349999999999999867e-01 9.238522827914426028e-01
7.362499999999999600e-01 9.242677134915826542e-01
7.375000000000000444e-01 9.227809088805507542e-01
7.387500000000000178e-01 9.216220758748948638e-01
7.399999999999999911e-01 9.172491211365756403e-01
7.412499999999999645e-01 9.161777472256878996e-01
7.425000000000000488e-01 9.141661880460587586e-01
7.437500000000000222e-01 9.119141163558219798e-01
7.449999999999999956e-01 9.100118810446541362e-01
7.462499999999999689e-01 9.064041933855399025e-01
7.475000000000000533e-01 9.032338012002548711e-01
7.487500000000000266e-01 9.013971602101621405e-01
7.500000000000000000e-01 8.995823839937585609e-01
7.512499999999999734e-01 8.958872372398760664e-01
7.524999999999999467e-01 8.951438349343601164e-01
7.537500000000000311e-01 8.948377281026773655e-01
7.550000000000000044e-01 8.937226246444075484e-01
7.562499999999999778e-01 8.912956347646383559e-01
7.574999999999999512e-01 8.902023960800574676e-01
7.587500000000000355e-01 8.886499971479545623e-01
7.600000000000000089e-01 8.859824947575777321e-01
7.612499999999999822e-01 8.855014697363624565e-01
7.624999999999999556e-01 8.840146651253346644e-01
7.637500000000000400e-01 8.814783513771082823e-01
7.650000000000000133e-01 8.791169558184142030e-01
7.662499999999999867e-01 8.760121579542042847e-01
7.674999999999999600e-01 8.727324419004658385e-01
7.687500000000000444e-01 8.711144486472877091e-01
7.700000000000000178e-01 8.700430747363959716e-01
7.712499999999999911e-01 8.694964553941055829e-01
7.724999999999999645e-01 8.685999996727502559e-01
7.737500000000000488e-01 8.656919847717698957e-01
7.750000000000000222e-01 8.643363688028884440e-01
7.762499999999999956e-01 8.608380050122315108e-01
7.774999999999999689e-01 8.589357697010595594e-01
7.787500000000000533e-01 8.586515276430698451e-01
7.800000000000000266e-01 8.574926946374139547e-01
7.812500000000000000e-01 8.550657047576487590e-01
7.824999999999999734e-01 8.534477115044665219e-01
7.837499999999999467e-01 8.506927500193255387e-01
7.850000000000000311e-01 8.492496749556798230e-01
7.862500000000000044e-01 8.502117249981102631e-01
7.874999999999999778e-01 8.479815180815666320e-01
7.887499999999999512e-01 8.453796100122649149e-01
7.900000000000000355e-01 8.439365349486193102e-01
7.912500000000000089e-01 8.420998939585265797e-01
7.924999999999999822e-01 8.393449324733814887e-01
7.937499999999999556e-01 8.372677789726812314e-01
7.950000000000000400e-01 8.351687606982838297e-01
7.962500000000000133e-01 8.311019127916474680e-01
7.974999999999999867e-01 8.286749229118782756e-01
7.987499999999999600e-01 8.265977694111739105e-01
8.000000000000000444e-01 8.250891000264530817e-01
8.012500000000000178e-01 8.207161452881338581e-01
8.024999999999999911e-01 8.169335394394872107e-01
8.037499999999999645e-01 8.144190904649497575e-01
8.050000000000000488e-01 8.114673460165832131e-01
8.062500000000000222e-01 8.119921005851845619e-01
8.074999999999999956e-01 8.110519153164431616e-01
8.087499999999999689e-01 8.094120572895719956e-01
8.100000000000000533e-01 8.072474446941034776e-01
8.112500000000000266e-01 8.065915014833557883e-01
8.125000000000000000e-01 8.043831593405051938e-01
8.137499999999999734e-01 8.016937921764353270e-01
8.149999999999999467e-01 8.013658205710634252e-01
8.162500000000000311e-01 7.978893215540955319e-01
8.175000000000000044e-01 7.950250362004972482e-01
8.187499999999999778e-01 7.923793985838134546e-01
8.199999999999999512e-01 7.904552984989525743e-01
8.212500000000000355e-01 7.888591700194634848e-01
8.225000000000000089e-01 7.860823437606293540e-01
8.237499999999999822e-01 7.820373606276820322e-01
8.249999999999999556e-01 7.820592254013750688e-01
8.262500000000000400e-01 7.795885059742237999e-01
8.275000000000000133e-01 7.757621705781909682e-01
8.287499999999999867e-01 7.746907966673032275e-01
8.299999999999999600e-01 7.711705681029532577e-01
8.312500000000000444e-01 7.682188236545867133e-01
8.325000000000000178e-01 7.660979406065002717e-01
8.337499999999999911e-01 7.632773848002840644e-01
8.349999999999999645e-01 7.629275484212192371e-01
8.362500000000000488e-01 7.599320744254665083e-01
8.375000000000000222e-01 7.569584652034109240e-01
8.387499999999999956e-01 7.554279310449970586e-01
8.399999999999999689e-01 7.530884002599960159e-01
8.412500000000000533e-01 7.498961433010218336e-01
8.425000000000000266e-01 7.456762419785420981e-01
8.437500000000000000e-01 7.424839850195679158e-01
8.449999999999999734e-01 7.397071587607337850e-01
8.462499999999999467e-01 7.361869301963838153e-01
8.475000000000000311e-01 7.329728084637165963e-01
8.487500000000000044e-01 7.301085231101183126e-01
8.499999999999999778e-01 7.279220457409567580e-01
8.512499999999999512e-01 7.274628854934345190e-01
8.525000000000000355e-01 7.265882945457683428e-01
8.537500000000000089e-01 7.223027989022133832e-01
8.549999999999999822e-01 7.195259726433792524e-01
8.562499999999999556e-01 7.167928759319271981e-01
8.575000000000000400e-01 7.119607609460859576e-01
8.587500000000000133e-01 7.071942402813157225e-01
8.599999999999999867e-01 7.054669231596762957e-01
8.612499999999999600e-01 7.009190502318246585e-01
8.625000000000000444e-01 6.965242307198084015e-01
8.637500000000000178e-01 6.915827918655058637e-01
8.649999999999999911e-01 6.887841008329826931e-01
8.662499999999999645e-01 6.840831744892876820e-01
8.675000000000000488e-01 6.805410811512445646e-01
8.687500000000000222e-01 6.774800128344207195e-01
8.699999999999999956e-01 6.740909729122210869e-01
8.712499999999999689e-01 6.705051500267998899e-01
8.725000000000000533e-01 6.652576043408144901e-01
8.737500000000000266e-01 6.619997530607651948e-01
8.750000000000000000e-01 6.600537882022112779e-01
8.762499999999999734e-01 6.585232540437973014e-01
8.774999999999999467e-01 6.540409754370208884e-01
8.787500000000000311e-01 6.482686751824341398e-01
8.800000000000000044e-01 6.455137136972930456e-01
8.812499999999999778e-01 6.413594066958884232e-01
8.824999999999999512e-01 6.369208576364900898e-01
8.837500000000000355e-01 6.335536824879834938e-01
8.850000000000000089e-01 6.274096810806427671e-01
8.862499999999999822e-01 6.250482855219486877e-01
8.874999999999999556e-01 6.220309467525070302e-01
8.887500000000000400e-01 6.187075011513825107e-01
8.900000000000000133e-01 6.149467600764288999e-01
8.912499999999999867e-01 6.107705883013312409e-01
8.924999999999999600e-01 6.053699891995024673e-01
8.937500000000000444e-01 6.015436538034736325e-01
8.950000000000000178e-01 5.969739161019249618e-01
8.962499999999999911e-01 5.929507977426706766e-01
8.974999999999999645e-01 5.906331317313627816e-01
8.987500000000000488e-01 5.870035792985555112e-01
9.000000000000000222e-01 5.828930018445329653e-01
9.012499999999999956e-01 5.811438199492044987e-01
9.024999999999999689e-01 5.771207015899462167e-01
9.037500000000000533e-01 5.735786082519072071e-01
9.050000000000000266e-01 5.694461660241956213e-01
9.062500000000000000e-01 5.658822079124634641e-01
9.074999999999999734e-01 5.619465486479734428e-01
9.087499999999999467e-01 5.584481848573165097e-01
9.100000000000000311e-01 5.550810097088099138e-01
9.112500000000000044e-01 5.500958413071211917e-01
9.124999999999999778e-01 5.444765944683818137e-01
9.137499999999999512e-01 5.389010771770205155e-01
9.150000000000000355e-01 5.346811758545407800e-01
9.162500000000000089e-01 5.300458438319208820e-01
9.174999999999999822e-01 5.258040777357479989e-01
9.187499999999999556e-01 5.220870662081765756e-01
9.200000000000000400e-01 5.165115489168152774e-01
9.212500000000000133e-01 5.128164021629328939e-01
9.224999999999999867e-01 5.081154758192378829e-01
9.237499999999999600e-01 5.031303074175530465e-01
9.250000000000000444e-01 5.007907766325521148e-01
9.262500000000000178e-01 4.944281274882928456e-01
9.274999999999999911e-01 4.898365250130551352e-01
9.287499999999999645e-01 4.865786737330057843e-01
9.300000000000000488e-01 4.808282382521120724e-01
9.312500000000000222e-01 4.759086641715025157e-01
9.324999999999999956e-01 4.731974322337436090e-01
9.337499999999999689e-01 4.683215877005161287e-01
9.350000000000000533e-01 4.622869101616327026e-01
9.362500000000000266e-01 4.584824395392929630e-01
9.375000000000000000e-01 4.514419824105969647e-01
9.387499999999999734e-01 4.467410560668979569e-01
9.399999999999999467e-01 4.415809694756807624e-01
9.412500000000000311e-01 4.377764988533410229e-01
9.425000000000000044e-01 4.317199565407645601e-01
9.437499999999999778e-01 4.270408949707625856e-01
9.449999999999999512e-01 4.210280822055722516e-01
9.462500000000000355e-01 4.159117251617331368e-01
9.475000000000000089e-01 4.100956953597683086e-01
9.487499999999999822e-01 4.043452598788745966e-01
9.499999999999999556e-01 3.964958061235875353e-01
9.512500000000000400e-01 3.895646728633487821e-01
9.525000000000000133e-01 3.837705078350729937e-01
9.537499999999999867e-01 3.792882292282925283e-01
9.549999999999999600e-01 3.737783062580104509e-01
9.562500000000000444e-01 3.671314150557614675e-01
9.575000000000000178e-01 3.616652216328614666e-01
9.587499999999999911e-01 3.547996826936939407e-01
9.599999999999999645e-01 3.483714392283634997e-01
9.612500000000000488e-01 3.411341991364419957e-01
9.625000000000000222e-01 3.386853444829797111e-01
9.637499999999999956e-01 3.314481043910582625e-01
9.649999999999999689e-01 3.230957608408668857e-01
9.662500000000000533e-01 3.158366559752523450e-01
9.675000000000000266e-01 3.084682272411805037e-01
9.687500000000000000e-01 3.011653928281838311e-01
9.699999999999999734e-01 2.937313697730408180e-01
9.712499999999999467e-01 2.845918943699474735e-01
9.725000000000000311e-01 2.780324622624666953e-01
9.737500000000000044e-01 2.715604892497501810e-01
9.749999999999999778e-01 2.633830638890912734e-01
9.762499999999999512e-01 2.548558021493634862e-01
9.775000000000000355e-01 2.449510596670651519e-01
9.787500000000000089e-01 2.356585308481323748e-01
9.799999999999999822e-01 2.253820872130761210e-01
9.812499999999999556e-01 2.174014448156427193e-01
9.825000000000000400e-01 2.089397773969901007e-01
9.837500000000000133e-01 2.008498111310954015e-01
9.849999999999999867e-01 1.914042288963232752e-01
9.862499999999999600e-01 1.802969238609868907e-01
9.875000000000000444e-01 1.686867290307421940e-01
9.887500000000000178e-01 1.570983989741905618e-01
9.899999999999999911e-01 1.429956199431055286e-01
9.912499999999999645e-01 1.310793182811780533e-01
9.925000000000000488e-01 1.168672153816357334e-01
9.937500000000000222e-01 1.027207068031645715e-01
9.949999999999999956e-01 8.671569246091166694e-02
9.962499999999999689e-01 7.084186676080508893e-02
9.975000000000000533e-01 5.031084426438560409e-02
9.987500000000000266e-01 2.702486028282508057e-02
1.000000000000000000e+00 0.000000000000000000e+00


==> variance_free_N100.txt <==
1.000000000000000021e-02 4.659549997575865299e-02
2.000000000000000042e-02 6.369030148048243634e-02
2.999999999999999889e-02 8.058319400515903674e-02
4.000000000000000083e-02 9.981098371136300218e-02
5.000000000000000278e-02 1.142912986124104135e-01
5.999999999999999778e-02 1.318336905593802399e-01
7.000000000000000666e-02 1.487359289524613493e-01
8.000000000000000167e-02 1.628241159363497947e-01
8.999999999999999667e-02 1.798235305009351359e-01
1.000000000000000056e-01 1.934308628594070822e-01
1.100000000000000006e-01 2.108634364126532601e-01
1.199999999999999956e-01 2.249654156749235356e-01
1.300000000000000044e-01 2.391047334109853428e-01
1.400000000000000133e-01 2.499220311814431827e-01
1.499999999999999944e-01 2.645905031146577047e-01
1.600000000000000033e-01 2.732976220970297909e-01
1.700000000000000122e-01 2.893336716000103337e-01
1.799999999999999933e-01 3.018935057955600132e-01
1.900000000000000022e-01 3.150951304016370580e-01
2.000000000000000111e-01 3.256048907946252902e-01
2.099999999999999922e-01 3.367768916168575322e-01
2.200000000000000011e-01 3.462565629830363090e-01
2.300000000000000100e-01 3.561721896214909422e-01
2.399999999999999911e-01 3.657783410650906064e-01
2.500000000000000000e-01 3.735723514471576689e-01
2.600000000000000089e-01 3.838518293554183392e-01
2.700000000000000178e-01 3.901560947913511601e-01
2.800000000000000266e-01 4.008468943379046023e-01
2.899999999999999800e-01 4.093361119746707355e-01
2.999999999999999889e-01 4.209970433661174294e-01
3.099999999999999978e-01 4.239365176912853195e-01
3.200000000000000067e-01 4.308792488883441685e-01
3.300000000000000155e-01 4.393703288894261760e-01
3.400000000000000244e-01 4.430627826679524039e-01
3.499999999999999778e-01 4.456360615579116335e-01
3.599999999999999867e-01 4.520459848934372804e-01
3.699999999999999956e-01 4.596248602819832940e-01
3.800000000000000044e-01 4.612770501790555699e-01
3.900000000000000133e-01 4.699231656979854233e-01
4.000000000000000222e-01 4.690954387486634958e-01
4.099999999999999756e-01 4.751697012280451382e-01
4.199999999999999845e-01 4.740842111580315099e-01
4.299999999999999933e-01 4.819290639562083811e-01
4.400000000000000022e-01 4.817228935241770760e-01
4.500000000000000111e-01 4.842201203021167522e-01
4.600000000000000200e-01 4.888095711649118047e-01
4.699999999999999734e-01 4.889777833532040208e-01
4.799999999999999822e-01 4.892036208735803804e-01
4.899999999999999911e-01 4.913761782830728397e-01
5.000000000000000000e-01 4.929329792248476894e-01
5.100000000000000089e-01 4.907296948978580597e-01
5.200000000000000178e-01 4.932457121355618423e-01
5.300000000000000266e-01 4.932322771452117283e-01
5.400000000000000355e-01 4.893052572174073078e-01
5.500000000000000444e-01 4.859801204575389666e-01
5.600000000000000533e-01 4.825056675719759380e-01
5.699999999999999512e-01 4.830698338299189709e-01
5.799999999999999600e-01 4.800347492656707460e-01
5.899999999999999689e-01 4.772546933134473868e-01
5.999999999999999778e-01 4.737487279470253276e-01
6.099999999999999867e-01 4.669348131678079938e-01
6.199999999999999956e-01 4.637164257751987817e-01
6.300000000000000044e-01 4.577210918367664028e-01
6.400000000000000133e-01 4.513999117872503075e-01
6.500000000000000222e-01 4.492714684939903558e-01
6.600000000000000311e-01 4.441207743623348803e-01
6.700000000000000400e-01 4.352684391874327985e-01
6.800000000000000488e-01 4.289533704104178669e-01
6.899999999999999467e-01 4.249840033229231318e-01
6.999999999999999556e-01 4.135974419946672476e-01
7.099999999999999645e-01 4.065524925588462901e-01
7.199999999999999734e-01 3.997185016559672843e-01
7.299999999999999822e-01 3.888036761893202686e-01
7.399999999999999911e-01 3.806397118314081007e-01
7.500000000000000000e-01 3.701704052318934290e-01
7.600000000000000089e-01 3.661226030224898897e-01
7.700000000000000178e-01 3.519542673729720295e-01
7.800000000000000266e-01 3.409879950710895113e-01
7.900000000000000355e-01 3.308960017859343128e-01
8.000000000000000444e-01 3.182598814682014998e-01
8.100000000000000533e-01 3.079720191770813909e-01
8.199999999999999512e-01 2.928155579631631644e-01
8.299999999999999600e-01 2.831264074671655528e-01
8.399999999999999689e-01 2.694098166241081782e-01
8.499999999999999778e-01 2.566106512134707640e-01
8.599999999999999867e-01 2.443872809823944559e-01
8.699999999999999956e-01 2.295509016608741348e-01
8.800000000000000044e-01 2.174428851971687837e-01
8.900000000000000133e-01 2.039708307483028005e-01
9.000000000000000222e-01 1.876197995166546950e-01
9.100000000000000311e-01 1.718047410589732538e-01
9.200000000000000400e-01 1.549340222087847163e-01
9.300000000000000488e-01 1.411136327138272084e-01
9.399999999999999467e-01 1.234479595402701579e-01
9.499999999999999556e-01 1.082348909270527959e-01
9.599999999999999645e-01 9.156056401995710248e-02
9.699999999999999734e-01 7.327957207514827764e-02
9.799999999999999822e-01 5.537824087282992164e-02
9.899999999999999911e-01 3.706069771631922971e-02


==> variance_free_N200.txt <==
5.000000000000000104e-03 2.398455902833249859e-02
1.000000000000000021e-02 3.409332039751913901e-02
1.499999999999999944e-02 4.278635228264676682e-02
2.000000000000000042e-02 5.055298819597005278e-02
2.500000000000000139e-02 6.047311292673157590e-02
2.999999999999999889e-02 7.034048909418949558e-02
3.500000000000000333e-02 7.771578883147729766e-02
4.000000000000000083e-02 8.577310209880964487e-02
4.499999999999999833e-02 9.840559470899500061e-02
5.000000000000000278e-02 1.053207749847236141e-01
5.500000000000000028e-02 1.146260703872556130e-01
5.999999999999999778e-02 1.233260402199073957e-01
6.500000000000000222e-02 1.334495208731629745e-01
7.000000000000000666e-02 1.393665024056142399e-01
7.499999999999999722e-02 1.505566612361325940e-01
8.000000000000000167e-02 1.568652614627965292e-01
8.500000000000000611e-02 1.653236361489712758e-01
8.999999999999999667e-02 1.730854291054930161e-01
9.500000000000000111e-02 1.805248990932698527e-01
1.000000000000000056e-01 1.872144344986478026e-01
1.049999999999999961e-01 1.947294946021408957e-01
1.100000000000000006e-01 2.008145042290450932e-01
1.150000000000000050e-01 2.096902892639241900e-01
1.199999999999999956e-01 2.171452268862507640e-01
1.250000000000000000e-01 2.217649861720952520e-01
1.300000000000000044e-01 2.335583744793874317e-01
1.350000000000000089e-01 2.348208600455806427e-01
1.400000000000000133e-01 2.470294204931281767e-01
1.449999999999999900e-01 2.542649538815221488e-01
1.499999999999999944e-01 2.618558572891943603e-01
1.549999999999999989e-01 2.600259164263797884e-01
1.600000000000000033e-01 2.649753953221459790e-01
1.650000000000000078e-01 2.721274610118736836e-01
1.700000000000000122e-01 2.856130884650756596e-01
1.749999999999999889e-01 2.862022685241419340e-01
1.799999999999999933e-01 2.906266192467493181e-01
1.849999999999999978e-01 3.010347747159303755e-01
1.900000000000000022e-01 3.111032404576572485e-01
1.950000000000000067e-01 3.150911014226356333e-01
2.000000000000000111e-01 3.242482099066673062e-01
2.049999999999999878e-01 3.259308354618932202e-01
2.099999999999999922e-01 3.285532039495553946e-01
2.149999999999999967e-01 3.322211761478075509e-01
2.200000000000000011e-01 3.372832501396773597e-01
2.250000000000000056e-01 3.430945540396680982e-01
2.300000000000000100e-01 3.562220803977462213e-01
2.349999999999999867e-01 3.574215994654988404e-01
2.399999999999999911e-01 3.599712809557942261e-01
2.449999999999999956e-01 3.602755448367960245e-01
2.500000000000000000e-01 3.680266819507205245e-01
2.550000000000000044e-01 3.824476280047546806e-01
2.600000000000000089e-01 3.860945726745247941e-01
2.650000000000000133e-01 3.867907291953299187e-01
2.700000000000000178e-01 3.902230258561981691e-01
2.750000000000000222e-01 4.009596019964925540e-01
2.800000000000000266e-01 4.019471143645035327e-01
2.849999999999999756e-01 4.117129572404206184e-01
2.899999999999999800e-01 4.092209309893786173e-01
2.949999999999999845e-01 4.179609948327607793e-01
2.999999999999999889e-01 4.133731952974314949e-01
3.049999999999999933e-01 4.218029264307249226e-01
3.099999999999999978e-01 4.271172994883071783e-01
3.150000000000000022e-01 4.368577924476494401e-01
3.200000000000000067e-01 4.367475557736032465e-01
3.250000000000000111e-01 4.344359748984477076e-01
3.300000000000000155e-01 4.423061996516290950e-01
3.350000000000000200e-01 4.389450689583597187e-01
3.400000000000000244e-01 4.492497985636802471e-01
3.449999999999999734e-01 4.426489820275733011e-01
3.499999999999999778e-01 4.514986323189726924e-01
3.549999999999999822e-01 4.547891597933058638e-01
3.599999999999999867e-01 4.583934779122118552e-01
3.649999999999999911e-01 4.462921223750908051e-01
3.699999999999999956e-01 4.598567351921342139e-01
3.750000000000000000e-01 4.591412245108799084e-01
3.800000000000000044e-01 4.552494556470180753e-01
3.850000000000000089e-01 4.624181890616851365e-01
3.900000000000000133e-01 4.613284044880042178e-01
3.950000000000000178e-01 4.686089093249202753e-01
4.000000000000000222e-01 4.811303761762276698e-01
4.050000000000000266e-01 4.720088163713044849e-01
4.099999999999999756e-01 4.765879337359859580e-01
4.149999999999999800e-01 4.787030844041245681e-01
4.199999999999999845e-01 4.762563143548123046e-01
4.249999999999999889e-01 4.762281292234843977e-01
4.299999999999999933e-01 4.780513535728567187e-01
4.349999999999999978e-01 4.769934249224893619e-01
4.400000000000000022e-01 4.768928690492649225e-01
4.450000000000000067e-01 4.762303912097006764e-01
4.500000000000000111e-01 4.725605773671001097e-01
4.550000000000000155e-01 4.804832504951503380e-01
4.600000000000000200e-01 4.836960429863610411e-01
4.650000000000000244e-01 4.758222171963581992e-01
4.699999999999999734e-01 4.769709877194936443e-01
4.749999999999999778e-01 4.850663618101991870e-01
4.799999999999999822e-01 4.957463164113328213e-01
4.849999999999999867e-01 4.884717395823738317e-01
4.899999999999999911e-01 4.871878894302673624e-01
4.949999999999999956e-01 4.861052299250762099e-01
5.000000000000000000e-01 4.839457130933517703e-01
5.050000000000000044e-01 4.910764297434280223e-01
5.100000000000000089e-01 4.838843892020833759e-01
5.150000000000000133e-01 4.869049389570343500e-01
5.200000000000000178e-01 4.841576940407511520e-01
5.250000000000000222e-01 4.839004163244071122e-01
5.300000000000000266e-01 4.735764433625436753e-01
5.350000000000000311e-01 4.779998605526082356e-01
5.400000000000000355e-01 4.791609751051630894e-01
5.450000000000000400e-01 4.774546247755084294e-01
5.500000000000000444e-01 4.870183678372655423e-01
5.550000000000000488e-01 4.820391200100745399e-01
5.600000000000000533e-01 4.827119783073297032e-01
5.649999999999999467e-01 4.837985544404244664e-01
5.699999999999999512e-01 4.710804525107160079e-01
5.749999999999999556e-01 4.669474491279684281e-01
5.799999999999999600e-01 4.751889521127627414e-01
5.849999999999999645e-01 4.728372160546729375e-01
5.899999999999999689e-01 4.670134612587276135e-01
5.949999999999999734e-01 4.681926355579634769e-01
5.999999999999999778e-01 4.618778810283920566e-01
6.049999999999999822e-01 4.600161593830106588e-01
6.099999999999999867e-01 4.605062633807160966e-01
6.149999999999999911e-01 4.584363168741888428e-01
6.199999999999999956e-01 4.584639926232058627e-01
6.250000000000000000e-01 4.563929141432137015e-01
6.300000000000000044e-01 4.639006568355371618e-01
6.350000000000000089e-01 4.486358292394874159e-01
6.400000000000000133e-01 4.428992518653622201e-01
6.450000000000000178e-01 4.415735358323690241e-01
6.500000000000000222e-01 4.521947430234182219e-01
6.550000000000000266e-01 4.435997229192594760e-01
6.600000000000000311e-01 4.383011334248720914e-01
6.650000000000000355e-01 4.362325282366221746e-01
6.700000000000000400e-01 4.309348359329324141e-01
6.750000000000000444e-01 4.212043453319647135e-01
6.800000000000000488e-01 4.249982345089713953e-01
6.850000000000000533e-01 4.237615301460924133e-01
6.899999999999999467e-01 4.267422565483561803e-01
6.949999999999999512e-01 4.176761467863411847e-01
6.999999999999999556e-01 4.105833955312924166e-01
7.049999999999999600e-01 4.025253509491795723e-01
7.099999999999999645e-01 4.004290633075258676e-01
7.149999999999999689e-01 4.066899572864841050e-01
7.199999999999999734e-01 3.893640363812697625e-01
7.249999999999999778e-01 3.917499835971854916e-01
7.299999999999999822e-01 3.888395373040042791e-01
7.349999999999999867e-01 3.828478314052328746e-01
7.399999999999999911e-01 3.747996645280795569e-01
7.449999999999999956e-01 3.783424513774179543e-01
7.500000000000000000e-01 3.702033296034244469e-01
7.550000000000000044e-01 3.660733684407103672e-01
7.600000000000000089e-01 3.574862997062298042e-01
7.650000000000000133e-01 3.554642329844648896e-01
7.700000000000000178e-01 3.532045837206970740e-01
7.750000000000000222e-01 3.480842383004507656e-01
7.800000000000000266e-01 3.407907012474257202e-01
7.850000000000000311e-01 3.364138064339871059e-01
7.900000000000000355e-01 3.268260339381318658e-01
7.950000000000000400e-01 3.140650965776921044e-01
8.000000000000000444e-01 3.160547343286920774e-01
8.050000000000000488e-01 3.098227676416852594e-01
8.100000000000000533e-01 3.112064983689125652e-01
8.149999999999999467e-01 2.973668919990550830e-01
8.199999999999999512e-01 2.898556654301298607e-01
8.249999999999999556e-01 2.816153658009282745e-01
8.299999999999999600e-01 2.820898866165990615e-01
8.349999999999999645e-01 2.741156068744970975e-01
8.399999999999999689e-01 2.677451537423582439e-01
8.449999999999999734e-01 2.578639033535518044e-01
8.499999999999999778e-01 2.549549232572125290e-01
8.549999999999999822e-01 2.524704038327736377e-01
8.599999999999999867e-01 2.450816886544580631e-01
8.649999999999999911e-01 2.332989691398062726e-01
8.699999999999999956e-01 2.292761650591551015e-01
8.750000000000000000e-01 2.161286741179275217e-01
8.800000000000000044e-01 2.113533923600088016e-01
8.850000000000000089e-01 2.046746566516156607e-01
8.900000000000000133e-01 2.004762230552626090e-01
8.950000000000000178e-01 1.920195565385895975e-01
9.000000000000000222e-01 1.829989868442509771e-01
9.050000000000000266e-01 1.739164437892219417e-01
9.100000000000000311e-01 1.637471117228801731e-01
9.150000000000000355e-01 1.586784028482856324e-01
9.200000000000000400e-01 1.487894807942611586e-01
9.250000000000000444e-01 1.418288128322094110e-01
9.300000000000000488e-01 1.308920831797969753e-01
9.350000000000000533e-01 1.231926101814474345e-01
9.399999999999999467e-01 1.161842308236788190e-01
9.449999999999999512e-01 1.073740298751448968e-01
9.499999999999999556e-01 9.774879060659519281e-02
9.549999999999999600e-01 9.113259558325793874e-02
9.599999999999999645e-01 8.028115589098015759e-02
9.649999999999999689e-01 7.327846162575429867e-02
9.699999999999999734e-01 6.528888340526879663e-02
9.749999999999999778e-01 5.552351632799720077e-02
9.799999999999999822e-01 4.827426003990178266e-02
9.849999999999999867e-01 3.809808004881567317e-02
9.899999999999999911e-01 2.899608645975888452e-02
9.949999999999999956e-01 1.946747362608123796e-02


==> variance_free_N25.txt <==
4.000000000000000083e-02 1.501082317811948952e-01
8.000000000000000167e-02 2.051397886962438855e-01
1.199999999999999956e-01 2.516546983105750201e-01
1.600000000000000033e-01 2.917500953233640448e-01
2.000000000000000111e-01 3.291295627685441039e-01
2.399999999999999911e-01 3.623614916857177959e-01
2.800000000000000266e-01 3.935713293463122264e-01
3.200000000000000067e-01 4.140269319399808023e-01
3.599999999999999867e-01 4.300966405860833230e-01
4.000000000000000222e-01 4.421356177665390907e-01
4.400000000000000022e-01 4.541048451142267184e-01
4.799999999999999822e-01 4.572586412630103569e-01
5.200000000000000178e-01 4.572511950305437334e-01
5.600000000000000533e-01 4.485782100147025497e-01
5.999999999999999778e-01 4.396999502045353947e-01
6.400000000000000133e-01 4.238016389626701463e-01
6.800000000000000488e-01 4.011528304580154747e-01
7.199999999999999734e-01 3.754339949859321068e-01
7.600000000000000089e-01 3.453969236974001045e-01
8.000000000000000444e-01 3.119607259005429123e-01
8.399999999999999689e-01 2.716896603562917734e-01
8.800000000000000044e-01 2.270786202195090309e-01
9.200000000000000400e-01 1.772460183786343513e-01
9.599999999999999645e-01 1.226886792837573320e-01


==> variance_free_N50.txt <==
2.000000000000000042e-02 8.654118764920487594e-02
4.000000000000000083e-02 1.175450052667165179e-01
5.999999999999999778e-02 1.474518851953137144e-01
8.000000000000000167e-02 1.786017578646255932e-01
1.000000000000000056e-01 2.059888941283757324e-01
1.199999999999999956e-01 2.319299055603028237e-01
1.400000000000000133e-01 2.584310856391956457e-01
1.600000000000000033e-01 2.851593425297189732e-01
1.799999999999999933e-01 3.058542882490831727e-01
2.000000000000000111e-01 3.268806826159040280e-01
2.200000000000000011e-01 3.463161353637680961e-01
2.399999999999999911e-01 3.660188648491113916e-01
2.600000000000000089e-01 3.822339607743452938e-01
2.800000000000000266e-01 3.962493988416887492e-01
2.999999999999999889e-01 4.117804089762154840e-01
3.200000000000000067e-01 4.247757239169548393e-01
3.400000000000000244e-01 4.368393618326168459e-01
3.599999999999999867e-01 4.487593172228719896e-01
3.800000000000000044e-01 4.582640680508905939e-01
4.000000000000000222e-01 4.611802959223137433e-01
4.199999999999999845e-01 4.691571950939570912e-01
4.400000000000000022e-01 4.745093020730524747e-01
4.600000000000000200e-01 4.775254186010174928e-01
4.799999999999999822e-01 4.801090044183312089e-01
5.000000000000000000e-01 4.825833846551191852e-01
5.200000000000000178e-01 4.798143810012022725e-01
5.400000000000000355e-01 4.785981887770631715e-01
5.600000000000000533e-01 4.763657726312462981e-01
5.799999999999999600e-01 4.668005397685054958e-01
5.999999999999999778e-01 4.612333673567195480e-01
6.199999999999999956e-01 4.526340707635301830e-01
6.400000000000000133e-01 4.429207466993279607e-01
6.600000000000000311e-01 4.365192372209806826e-01
6.800000000000000488e-01 4.217923158200831968e-01
6.999999999999999556e-01 4.096737495416982733e-01
7.199999999999999734e-01 3.934379778241424153e-01
7.399999999999999911e-01 3.760657457783442292e-01
7.600000000000000089e-01 3.605491120571426289e-01
7.800000000000000266e-01 3.400125188598729919e-01
8.000000000000000444e-01 3.177749890349540474e-01
8.199999999999999512e-01 2.965435259407059876e-01
8.399999999999999689e-01 2.742133730980179096e-01
8.599999999999999867e-01 2.464657263895899952e-01
8.800000000000000044e-01 2.226719229224324303e-01
9.000000000000000222e-01 1.934760015227768581e-01
9.200000000000000400e-01 1.658253367382065135e-01
9.399999999999999467e-01 1.345624874788157455e-01
9.599999999999999645e-01 1.047107293374985731e-01
9.799999999999999822e-01 7.041242184037511953e-02

